On the Origin of Gamma-ray Flares from Bright Fermi Blazars

The origin of gamma-ray flares observed from blazars is one of the major mysteries in jet physics. We have attempted to address this problem following a novel spectral energy distribution (SED) fitting technique that explored the flaring patterns identified in the broadband SEDs of two gamma-ray bright blazars 3C 279 (z=0.54) and 3C 454.3 (z=0.86), using near-simultaneous radio-to-gamma-ray observations. For both sources, the gamma-ray flux strongly correlates with the separation of the SED peaks and the Compton dominance. We propose that spectral hardening of the radiating electron population and/or enhancement of the Doppler factor can naturally explain these observations. In both cases, magnetic reconnection may play a pivotal role in powering the luminous gamma-ray flares.

==> Table1.txt <==
#Col[1]: Tstart (MJD)
#Col[2]: Tstop (MJD)
#Col[3]: Frequency (log-scale, Hz)
#Col[4]: Luminosity (log-scale, erg/s)
#Col[5]: error associated with Col[4]
######################################
54685.7	54688.7	22.402	46.949	0.136
54685.7	54688.7	22.648	46.876	0.103
54685.7	54688.7	22.893	46.803	0.083
54685.7	54688.7	23.139	46.730	0.088
54685.7	54688.7	23.385	46.657	0.114
54685.7	54688.7	23.631	46.584	0.150
54685.7	54688.7	16.861	45.250	0.100
54685.7	54688.7	17.166	45.355	0.072
54685.7	54688.7	17.470	45.460	0.047
54685.7	54688.7	17.775	45.565	0.036
54685.7	54688.7	18.079	45.670	0.048
54685.7	54688.7	18.384	45.775	0.072
54685.7	54688.7	14.391	45.755	0.004
54685.7	54688.7	14.670	45.697	0.004
54685.7	54688.7	14.740	45.644	0.015
54685.7	54688.7	14.836	45.594	0.010
54685.7	54688.7	14.931	45.603	0.018
54685.7	54688.7	15.057	45.544	0.020
54685.7	54688.7	15.127	45.564	0.019
54685.7	54688.7	15.167	45.534	0.017
54685.7	54688.7	10.176	45.496	0.010
54685.7	54688.7	10.176	45.487	0.040
54685.7	54688.7	10.176	45.506	0.003
54685.7	54688.7	10.934	46.226	0.022
54685.7	54688.7	9.903	45.149	0.010
54688.7	54691.7	22.402	46.713	0.177
54688.7	54691.7	22.542	46.686	0.153
54688.7	54691.7	22.683	46.658	0.133
54688.7	54691.7	22.823	46.630	0.118
54688.7	54691.7	22.964	46.603	0.110
54688.7	54691.7	23.104	46.575	0.110
54688.7	54691.7	23.245	46.547	0.119
54688.7	54691.7	16.861	45.290	0.128
54688.7	54691.7	17.115	45.343	0.094
54688.7	54691.7	17.369	45.396	0.063
54688.7	54691.7	17.622	45.449	0.042
54688.7	54691.7	17.876	45.502	0.046
54688.7	54691.7	18.130	45.555	0.071
54688.7	54691.7	18.384	45.608	0.103
54688.7	54691.7	14.391	45.756	0.006
54688.7	54691.7	14.670	45.682	0.006
54688.7	54691.7	14.740	45.684	0.023
54688.7	54691.7	14.836	45.624	0.018
54688.7	54691.7	14.931	45.647	0.027
54688.7	54691.7	15.057	45.622	0.029
54688.7	54691.7	15.127	45.632	0.028
54688.7	54691.7	15.167	45.556	0.025
54688.7	54691.7	10.161	45.475	0.006
54688.7	54691.7	10.176	45.499	0.004
54688.7	54691.7	9.699	44.854	0.010
54688.7	54691.7	9.699	44.857	0.011
54688.7	54691.7	10.161	45.484	0.010
54688.7	54691.7	10.176	45.507	0.008
54688.7	54691.7	10.161	45.489	0.004
54688.7	54691.7	10.176	45.503	0.004
54691.7	54694.7	22.402	46.588	0.207
54691.7	54694.7	22.648	46.552	0.163
54691.7	54694.7	22.893	46.517	0.129
54691.7	54694.7	23.139	46.481	0.117
54691.7	54694.7	23.385	46.445	0.132
54691.7	54694.7	23.631	46.410	0.167
54691.7	54694.7	23.877	46.374	0.212
54691.7	54694.7	16.861	45.150	0.114
54691.7	54694.7	17.115	45.247	0.088
54691.7	54694.7	17.369	45.345	0.064
54691.7	54694.7	17.622	45.442	0.046
54691.7	54694.7	17.876	45.540	0.044
54691.7	54694.7	18.130	45.637	0.058
54691.7	54694.7	18.384	45.735	0.080
54691.7	54694.7	14.391	45.832	0.006
54691.7	54694.7	14.670	45.756	0.006
54691.7	54694.7	14.740	45.710	0.019
54691.7	54694.7	14.836	45.652	0.015
54691.7	54694.7	14.931	45.619	0.019
54691.7	54694.7	15.057	45.572	0.021
54691.7	54694.7	15.127	45.625	0.022
54691.7	54694.7	15.167	45.559	0.018
54691.7	54694.7	10.161	45.480	0.012
54691.7	54694.7	10.633	45.904	0.014
54691.7	54694.7	9.681	44.826	0.015
54691.7	54694.7	10.176	45.497	0.003
54691.7	54694.7	9.681	44.827	0.003
54694.7	54697.7	22.402	46.977	0.127
54694.7	54697.7	22.648	46.891	0.096
54694.7	54697.7	22.893	46.804	0.079
54694.7	54697.7	23.139	46.717	0.087
54694.7	54697.7	23.385	46.631	0.114
54694.7	54697.7	23.631	46.544	0.151
54694.7	54697.7	16.861	45.134	0.104
54694.7	54697.7	17.166	45.249	0.076
54694.7	54697.7	17.470	45.364	0.052
54694.7	54697.7	17.775	45.478	0.040
54694.7	54697.7	18.079	45.593	0.050
54694.7	54697.7	18.384	45.708	0.074
54694.7	54697.7	14.740	45.743	0.028
54694.7	54697.7	14.836	45.733	0.019
54694.7	54697.7	14.931	45.726	0.017
54694.7	54697.7	15.057	45.659	0.020
54694.7	54697.7	15.127	45.709	0.019
54694.7	54697.7	15.167	45.655	0.017
54694.7	54697.7	9.681	44.834	0.008
54694.7	54697.7	10.176	45.503	0.004
54694.7	54697.7	11.352	46.371	0.090
54694.7	54697.7	10.176	45.502	0.004
54697.7	54700.7	22.402	47.137	0.101
54697.7	54700.7	22.683	47.008	0.072
54697.7	54700.7	22.964	46.880	0.065
54697.7	54700.7	23.245	46.751	0.087
54697.7	54700.7	23.526	46.622	0.122
54697.7	54700.7	23.807	46.494	0.162
54697.7	54700.7	24.088	46.365	0.205
54697.7	54700.7	16.861	45.356	0.116
54697.7	54700.7	17.115	45.425	0.088
54697.7	54700.7	17.369	45.493	0.063
54697.7	54700.7	17.622	45.562	0.046
54697.7	54700.7	17.876	45.630	0.046
54697.7	54700.7	18.130	45.699	0.064
54697.7	54700.7	18.384	45.767	0.090
54697.7	54700.7	14.391	45.993	0.002
54697.7	54700.7	14.670	45.926	0.002
54697.7	54700.7	14.740	45.882	0.008
54697.7	54700.7	14.836	45.870	0.007
54697.7	54700.7	14.931	45.892	0.021
54697.7	54700.7	15.057	45.851	0.026
54697.7	54700.7	15.127	45.859	0.031
54697.7	54700.7	15.167	45.823	0.023
54697.7	54700.7	9.903	45.127	0.010
54697.7	54700.7	10.176	45.501	0.003
54697.7	54700.7	9.903	45.120	0.005
54793.7	54796.7	22.402	47.513	0.073
54793.7	54796.7	22.753	47.497	0.037
54793.7	54796.7	23.104	47.454	0.044
54793.7	54796.7	23.455	47.384	0.054
54793.7	54796.7	23.807	47.285	0.074
54793.7	54796.7	24.158	47.159	0.126
54793.7	54796.7	24.509	47.004	0.214
54793.7	54796.7	16.861	45.276	0.044
54793.7	54796.7	17.115	45.380	0.034
54793.7	54796.7	17.369	45.484	0.025
54793.7	54796.7	17.622	45.587	0.018
54793.7	54796.7	17.876	45.691	0.017
54793.7	54796.7	18.130	45.795	0.022
54793.7	54796.7	18.384	45.899	0.030
54793.7	54796.7	14.670	46.311	0.004
54793.7	54796.7	14.740	46.285	0.004
54793.7	54796.7	14.931	46.153	0.012
54793.7	54796.7	10.161	45.494	0.006
54793.7	54796.7	10.176	45.501	0.006
54793.7	54796.7	10.161	45.493	0.006
54793.7	54796.7	10.176	45.501	0.003
54796.7	54799.7	22.402	47.453	0.072
54796.7	54799.7	22.788	47.555	0.034
54796.7	54799.7	23.174	47.580	0.039
54796.7	54799.7	23.561	47.529	0.048
54796.7	54799.7	23.947	47.401	0.079
54796.7	54799.7	24.333	47.196	0.152
54796.7	54799.7	16.861	45.336	0.036
54796.7	54799.7	17.166	45.460	0.027
54796.7	54799.7	17.470	45.584	0.019
54796.7	54799.7	17.775	45.708	0.015
54796.7	54799.7	18.079	45.832	0.018
54796.7	54799.7	18.384	45.956	0.025
54796.7	54799.7	14.931	46.149	0.016
54796.7	54799.7	15.057	46.069	0.023
54796.7	54799.7	15.127	46.020	0.021
54796.7	54799.7	9.903	45.135	0.005
54796.7	54799.7	9.903	45.143	0.003
54796.7	54799.7	10.161	45.491	0.008
54799.7	54802.7	22.402	47.419	0.078
54799.7	54802.7	22.683	47.474	0.040
54799.7	54802.7	22.964	47.479	0.039
54799.7	54802.7	23.245	47.434	0.047
54799.7	54802.7	23.526	47.338	0.057
54799.7	54802.7	23.807	47.190	0.088
54799.7	54802.7	24.088	46.993	0.150
54799.7	54802.7	16.861	45.256	0.043
54799.7	54802.7	17.115	45.362	0.033
54799.7	54802.7	17.369	45.468	0.025
54799.7	54802.7	17.622	45.573	0.019
54799.7	54802.7	17.876	45.679	0.017
54799.7	54802.7	18.130	45.785	0.022
54799.7	54802.7	18.384	45.891	0.030
54799.7	54802.7	14.670	46.297	0.002
54799.7	54802.7	14.740	46.273	0.002
54799.7	54802.7	14.931	46.131	0.016
54799.7	54802.7	15.167	45.942	0.022
54799.7	54802.7	10.161	45.496	0.004
54799.7	54802.7	10.161	45.529	0.004
54814.7	54817.7	22.402	47.391	0.070
54814.7	54817.7	22.753	47.392	0.035
54814.7	54817.7	23.104	47.349	0.042
54814.7	54817.7	23.455	47.262	0.052
54814.7	54817.7	23.807	47.130	0.077
54814.7	54817.7	24.158	46.954	0.140
54814.7	54817.7	24.509	46.734	0.241
54814.7	54817.7	16.861	45.185	0.141
54814.7	54817.7	17.115	45.305	0.110
54814.7	54817.7	17.369	45.424	0.081
54814.7	54817.7	17.622	45.544	0.059
54814.7	54817.7	17.876	45.663	0.053
54814.7	54817.7	18.130	45.783	0.067
54814.7	54817.7	18.384	45.902	0.093
54814.7	54817.7	14.931	46.139	0.016
54814.7	54817.7	9.903	45.136	0.008
54814.7	54817.7	10.176	45.500	0.003
54820.7	54823.6	22.402	47.413	0.054
54820.7	54823.6	22.753	47.312	0.037
54820.7	54823.6	23.104	47.211	0.038
54820.7	54823.6	23.455	47.109	0.056
54820.7	54823.6	23.807	47.008	0.080
54820.7	54823.6	24.158	46.907	0.106
54820.7	54823.6	24.509	46.806	0.134
54820.7	54823.6	16.861	45.291	0.119
54820.7	54823.6	17.115	45.401	0.093
54820.7	54823.6	17.369	45.510	0.070
54820.7	54823.6	17.622	45.620	0.054
54820.7	54823.6	17.876	45.730	0.050
54820.7	54823.6	18.130	45.839	0.061
54820.7	54823.6	18.384	45.949	0.082
54820.7	54823.6	14.391	46.402	0.002
54820.7	54823.6	14.670	46.271	0.002
54820.7	54823.6	14.740	46.207	0.009
54820.7	54823.6	14.836	46.169	0.009
54820.7	54823.6	14.931	46.112	0.019
54820.7	54823.6	15.057	46.010	0.025
54820.7	54823.6	15.127	46.003	0.024
54820.7	54823.6	15.167	45.942	0.023
54820.7	54823.6	10.633	45.715	0.022
54820.7	54823.6	10.176	45.498	0.003
54820.7	54823.6	10.176	45.501	0.003
54826.7	54829.7	22.402	47.267	0.066
54826.7	54829.7	22.753	47.195	0.046
54826.7	54829.7	23.104	47.124	0.043
54826.7	54829.7	23.455	47.053	0.060
54826.7	54829.7	23.807	46.981	0.086
54826.7	54829.7	24.158	46.910	0.115
54826.7	54829.7	24.509	46.838	0.145
54826.7	54829.7	16.861	45.258	0.126
54826.7	54829.7	17.115	45.359	0.098
54826.7	54829.7	17.369	45.460	0.073
54826.7	54829.7	17.622	45.560	0.054
54826.7	54829.7	17.876	45.661	0.051
54826.7	54829.7	18.130	45.762	0.065
54826.7	54829.7	18.384	45.863	0.089
54826.7	54829.7	14.391	46.369	0.002
54826.7	54829.7	14.670	46.223	0.002
54826.7	54829.7	14.740	46.180	0.005
54826.7	54829.7	14.836	46.116	0.008
54826.7	54829.7	14.931	46.048	0.019
54826.7	54829.7	15.057	45.948	0.025
54826.7	54829.7	15.127	45.935	0.023
54826.7	54829.7	15.167	45.869	0.023
54826.7	54829.7	10.934	46.138	0.023
54832.7	54835.7	22.402	47.182	0.080
54832.7	54835.7	22.753	47.068	0.055
54832.7	54835.7	23.104	46.953	0.054
54832.7	54835.7	23.455	46.839	0.079
54832.7	54835.7	23.807	46.725	0.113
54832.7	54835.7	24.158	46.610	0.151
54832.7	54835.7	24.509	46.496	0.190
54832.7	54835.7	16.861	45.174	0.139
54832.7	54835.7	17.115	45.286	0.108
54832.7	54835.7	17.369	45.399	0.079
54832.7	54835.7	17.622	45.511	0.057
54832.7	54835.7	17.876	45.624	0.052
54832.7	54835.7	18.130	45.736	0.067
54832.7	54835.7	18.384	45.849	0.093
54832.7	54835.7	14.391	46.378	0.002
54832.7	54835.7	14.670	46.259	0.002
54832.7	54835.7	14.740	46.139	0.010
54832.7	54835.7	14.836	46.086	0.009
54832.7	54835.7	14.931	46.002	0.020
54832.7	54835.7	15.057	45.905	0.026
54832.7	54835.7	15.127	45.894	0.024
54832.7	54835.7	15.167	45.822	0.023
54832.7	54835.7	10.161	45.470	0.005
54832.7	54835.7	10.161	45.462	0.009
54835.7	54838.6	22.402	47.000	0.128
54835.7	54838.6	22.683	47.073	0.067
54835.7	54838.6	22.964	47.097	0.060
54835.7	54838.6	23.245	47.071	0.070
54835.7	54838.6	23.526	46.996	0.082
54835.7	54838.6	23.807	46.872	0.118
54835.7	54838.6	24.088	46.698	0.197
54835.7	54838.6	16.861	45.183	0.107
54835.7	54838.6	17.115	45.298	0.083
54835.7	54838.6	17.369	45.413	0.061
54835.7	54838.6	17.622	45.528	0.045
54835.7	54838.6	17.876	45.643	0.041
54835.7	54838.6	18.130	45.758	0.052
54835.7	54838.6	18.384	45.873	0.071
54835.7	54838.6	14.391	46.406	0.002
54835.7	54838.6	14.670	46.273	0.002
54835.7	54838.6	14.740	46.192	0.009
54835.7	54838.6	14.836	46.129	0.008
54835.7	54838.6	14.931	46.051	0.014
54835.7	54838.6	15.057	45.937	0.018
54835.7	54838.6	15.127	45.899	0.017
54835.7	54838.6	15.167	45.829	0.016
54835.7	54838.6	10.161	45.481	0.005
54835.7	54838.6	9.681	44.820	0.006
54862.7	54865.7	22.402	47.179	0.090
54862.7	54865.7	22.753	47.250	0.044
54862.7	54865.7	23.104	47.268	0.047
54862.7	54865.7	23.455	47.234	0.056
54862.7	54865.7	23.807	47.148	0.075
54862.7	54865.7	24.158	47.009	0.130
54862.7	54865.7	24.509	46.817	0.225
54862.7	54865.7	16.861	45.277	0.070
54862.7	54865.7	17.115	45.386	0.055
54862.7	54865.7	17.369	45.495	0.040
54862.7	54865.7	17.622	45.603	0.029
54862.7	54865.7	17.876	45.712	0.027
54862.7	54865.7	18.130	45.821	0.035
54862.7	54865.7	18.384	45.929	0.048
54862.7	54865.7	14.670	46.253	0.002
54862.7	54865.7	14.740	46.185	0.004
54862.7	54865.7	14.931	46.067	0.016
54862.7	54865.7	15.057	45.938	0.025
54862.7	54865.7	10.176	45.476	0.004
54862.7	54865.7	10.176	45.469	0.004
54862.7	54865.7	10.161	45.460	0.003
54862.7	54865.7	10.176	45.473	0.003
54865.7	54868.7	22.402	47.021	0.112
54865.7	54868.7	22.683	47.146	0.059
54865.7	54868.7	22.964	47.217	0.048
54865.7	54868.7	23.245	47.234	0.055
54865.7	54868.7	23.526	47.197	0.063
54865.7	54868.7	23.807	47.106	0.087
54865.7	54868.7	24.088	46.961	0.142
54865.7	54868.7	16.861	45.398	0.160
54865.7	54868.7	17.115	45.448	0.119
54865.7	54868.7	17.369	45.497	0.082
54865.7	54868.7	17.622	45.547	0.057
54865.7	54868.7	17.876	45.596	0.063
54865.7	54868.7	18.130	45.646	0.093
54865.7	54868.7	18.384	45.695	0.132
54865.7	54868.7	14.670	46.227	0.002
54865.7	54868.7	14.740	46.161	0.002
54865.7	54868.7	14.836	46.154	0.002
54865.7	54868.7	15.127	45.957	0.021
54865.7	54868.7	10.176	45.472	0.004
54865.7	54868.7	10.176	45.471	0.005
54865.7	54868.7	9.903	45.147	0.004
54877.7	54880.7	22.402	47.428	0.067
54877.7	54880.7	22.753	47.453	0.033
54877.7	54880.7	23.104	47.426	0.040
54877.7	54880.7	23.455	47.346	0.048
54877.7	54880.7	23.807	47.214	0.073
54877.7	54880.7	24.158	47.030	0.135
54877.7	54880.7	24.509	46.792	0.233
54877.7	54880.7	16.861	45.331	0.168
54877.7	54880.7	17.115	45.451	0.130
54877.7	54880.7	17.369	45.571	0.096
54877.7	54880.7	17.622	45.690	0.070
54877.7	54880.7	17.876	45.810	0.062
54877.7	54880.7	18.130	45.930	0.079
54877.7	54880.7	18.384	46.050	0.110
54877.7	54880.7	14.391	46.338	0.002
54877.7	54880.7	14.836	46.019	0.002
54877.7	54880.7	14.931	45.959	0.017
54877.7	54880.7	10.633	45.868	0.030
54877.7	54880.7	10.176	45.456	0.003
54877.7	54880.7	10.176	45.453	0.003
54886.7	54889.7	22.402	47.452	0.051
54886.7	54889.7	22.683	47.403	0.038
54886.7	54889.7	22.964	47.354	0.032
54886.7	54889.7	23.245	47.306	0.037
54886.7	54889.7	23.526	47.257	0.049
54886.7	54889.7	23.807	47.208	0.065
54886.7	54889.7	24.088	47.159	0.082
54886.7	54889.7	16.861	45.182	0.151
54886.7	54889.7	17.115	45.304	0.118
54886.7	54889.7	17.369	45.425	0.089
54886.7	54889.7	17.622	45.547	0.066
54886.7	54889.7	17.876	45.669	0.059
54886.7	54889.7	18.130	45.790	0.073
54886.7	54889.7	18.384	45.912	0.100
54886.7	54889.7	14.670	46.267	0.004
54886.7	54889.7	14.740	46.237	0.004
54886.7	54889.7	15.057	45.952	0.024
54886.7	54889.7	10.176	45.447	0.003
54886.7	54889.7	10.176	45.441	0.003
54886.7	54889.7	11.344	46.292	0.022
54886.7	54889.7	10.176	45.452	0.014
54892.7	54895.7	22.402	47.322	0.061
54892.7	54895.7	22.753	47.302	0.044
54892.7	54895.7	23.104	47.283	0.038
54892.7	54895.7	23.455	47.263	0.048
54892.7	54895.7	23.807	47.244	0.067
54892.7	54895.7	24.158	47.224	0.090
54892.7	54895.7	24.509	47.205	0.114
54892.7	54895.7	16.861	45.173	0.121
54892.7	54895.7	17.115	45.307	0.095
54892.7	54895.7	17.369	45.441	0.072
54892.7	54895.7	17.622	45.575	0.054
54892.7	54895.7	17.876	45.709	0.048
54892.7	54895.7	18.130	45.844	0.057
54892.7	54895.7	18.384	45.978	0.077
54892.7	54895.7	14.740	46.117	0.017
54892.7	54895.7	14.836	46.013	0.015
54892.7	54895.7	14.931	45.937	0.016
54892.7	54895.7	15.057	45.813	0.021
54892.7	54895.7	15.127	45.770	0.021
54892.7	54895.7	15.167	45.739	0.018
54892.7	54895.7	10.176	45.446	0.003
54892.7	54895.7	9.681	44.820	0.002
54892.7	54895.7	10.176	45.437	0.007
54892.7	54895.7	9.922	45.140	0.006
54892.7	54895.7	10.019	45.255	0.008
54892.7	54895.7	10.164	45.409	0.010
54892.7	54895.7	9.422	44.498	0.004
54892.7	54895.7	10.505	45.792	0.013
54892.7	54895.7	9.686	44.825	0.004
54892.7	54895.7	10.633	45.862	0.019
54892.7	54895.7	9.681	44.822	0.002
54895.7	54898.7	22.402	47.238	0.116
54895.7	54898.7	22.612	47.252	0.066
54895.7	54898.7	22.823	47.233	0.056
54895.7	54898.7	23.034	47.181	0.065
54895.7	54898.7	23.245	47.095	0.073
54895.7	54898.7	23.455	46.976	0.087
54895.7	54898.7	23.666	46.823	0.125
54895.7	54898.7	16.861	45.192	0.097
54895.7	54898.7	17.115	45.307	0.075
54895.7	54898.7	17.369	45.422	0.055
54895.7	54898.7	17.622	45.536	0.040
54895.7	54898.7	17.876	45.651	0.036
54895.7	54898.7	18.130	45.766	0.046
54895.7	54898.7	18.384	45.880	0.064
54895.7	54898.7	14.391	46.145	0.002
54895.7	54898.7	14.670	45.938	0.003
54895.7	54898.7	14.740	45.860	0.015
54895.7	54898.7	14.836	45.805	0.012
54895.7	54898.7	14.931	45.725	0.018
54895.7	54898.7	15.057	45.628	0.022
54895.7	54898.7	15.127	45.593	0.024
54895.7	54898.7	15.167	45.564	0.019
54895.7	54898.7	10.176	45.438	0.004
54895.7	54898.7	9.681	44.820	0.004
54895.7	54898.7	9.681	44.828	0.001
54895.7	54898.7	10.176	45.440	0.003
54898.7	54901.2	22.402	46.952	0.142
54898.7	54901.2	22.648	46.897	0.110
54898.7	54901.2	22.893	46.843	0.089
54898.7	54901.2	23.139	46.788	0.088
54898.7	54901.2	23.385	46.733	0.107
54898.7	54901.2	23.631	46.679	0.139
54898.7	54901.2	23.877	46.624	0.176
54898.7	54901.2	16.861	45.212	0.128
54898.7	54901.2	17.115	45.307	0.098
54898.7	54901.2	17.369	45.401	0.072
54898.7	54901.2	17.622	45.496	0.052
54898.7	54901.2	17.876	45.591	0.049
54898.7	54901.2	18.130	45.686	0.065
54898.7	54901.2	18.384	45.781	0.091
54898.7	54901.2	14.670	45.911	0.005
54898.7	54901.2	14.740	45.860	0.017
54898.7	54901.2	14.836	45.765	0.012
54898.7	54901.2	14.931	45.699	0.018
54898.7	54901.2	15.057	45.569	0.023
54898.7	54901.2	15.127	45.584	0.035
54898.7	54901.2	15.167	45.509	0.020
54898.7	54901.2	10.176	45.427	0.006
54898.7	54901.2	9.681	44.824	0.003
54898.7	54901.2	10.176	45.431	0.004
54898.7	54901.2	9.681	44.827	0.006
54898.7	54901.2	10.176	45.437	0.006
54906.0	54907.7	22.402	46.946	0.192
54906.0	54907.7	22.542	46.893	0.164
54906.0	54907.7	22.683	46.840	0.142
54906.0	54907.7	22.823	46.786	0.128
54906.0	54907.7	22.964	46.733	0.126
54906.0	54907.7	23.104	46.680	0.136
54906.0	54907.7	23.245	46.627	0.156
54906.0	54907.7	16.861	45.093	0.205
54906.0	54907.7	17.115	45.204	0.159
54906.0	54907.7	17.369	45.316	0.118
54906.0	54907.7	17.622	45.427	0.088
54906.0	54907.7	17.876	45.538	0.081
54906.0	54907.7	18.130	45.650	0.102
54906.0	54907.7	18.384	45.761	0.139
54906.0	54907.7	14.391	45.928	0.004
54906.0	54907.7	14.670	45.860	0.002
54906.0	54907.7	14.740	45.818	0.012
54906.0	54907.7	14.836	45.743	0.009
54906.0	54907.7	14.931	45.727	0.026
54906.0	54907.7	15.057	45.604	0.032
54906.0	54907.7	15.127	45.594	0.032
54906.0	54907.7	15.167	45.552	0.027
54906.0	54907.7	10.176	45.435	0.007
54906.0	54907.7	10.176	45.424	0.007
54906.0	54907.7	10.176	45.425	0.007
54907.7	54910.7	22.402	46.608	0.208
54907.7	54910.7	22.753	46.594	0.152
54907.7	54910.7	23.104	46.581	0.114
54907.7	54910.7	23.455	46.567	0.115
54907.7	54910.7	23.807	46.554	0.155
54907.7	54910.7	24.158	46.540	0.212
54907.7	54910.7	24.509	46.527	0.276
54907.7	54910.7	16.861	45.121	0.191
54907.7	54910.7	17.115	45.233	0.149
54907.7	54910.7	17.369	45.345	0.111
54907.7	54910.7	17.622	45.456	0.082
54907.7	54910.7	17.876	45.568	0.076
54907.7	54910.7	18.130	45.680	0.095
54907.7	54910.7	18.384	45.791	0.130
54907.7	54910.7	14.391	45.928	0.004
54907.7	54910.7	14.670	45.807	0.002
54907.7	54910.7	14.740	45.744	0.003
54907.7	54910.7	14.836	45.713	0.003
54907.7	54910.7	14.931	45.621	0.018
54907.7	54910.7	9.903	45.109	0.002
54907.7	54910.7	10.176	45.421	0.003
54907.7	54910.7	10.176	45.418	0.006
54907.7	54910.7	9.903	45.097	0.004
54913.7	54916.7	22.402	46.723	0.178
54913.7	54916.7	22.542	46.674	0.154
54913.7	54916.7	22.683	46.625	0.134
54913.7	54916.7	22.823	46.576	0.119
54913.7	54916.7	22.964	46.527	0.113
54913.7	54916.7	23.104	46.479	0.116
54913.7	54916.7	23.245	46.430	0.127
54913.7	54916.7	16.861	45.257	0.200
54913.7	54916.7	17.115	45.319	0.152
54913.7	54916.7	17.369	45.382	0.109
54913.7	54916.7	17.622	45.445	0.081
54913.7	54916.7	17.876	45.507	0.083
54913.7	54916.7	18.130	45.570	0.115
54913.7	54916.7	18.384	45.633	0.159
54913.7	54916.7	14.391	45.931	0.004
54913.7	54916.7	14.670	45.808	0.002
54913.7	54916.7	14.740	45.724	0.002
54913.7	54916.7	14.836	45.687	0.004
54913.7	54916.7	15.057	45.493	0.026
54913.7	54916.7	10.161	45.392	0.005
54913.7	54916.7	10.176	45.405	0.009
54913.7	54916.7	10.176	45.392	0.008
54934.7	54937.6	22.402	46.791	0.176
54934.7	54937.6	22.648	46.659	0.131
54934.7	54937.6	22.893	46.527	0.110
54934.7	54937.6	23.139	46.395	0.126
54934.7	54937.6	23.385	46.263	0.168
54934.7	54937.6	23.631	46.131	0.222
54934.7	54937.6	16.861	45.202	0.163
54934.7	54937.6	17.166	45.341	0.116
54934.7	54937.6	17.470	45.479	0.074
54934.7	54937.6	17.775	45.618	0.048
54934.7	54937.6	18.079	45.757	0.064
54934.7	54937.6	18.384	45.895	0.104
54934.7	54937.6	14.137	46.073	0.004
54934.7	54937.6	14.391	45.775	0.005
54934.7	54937.6	14.670	45.651	0.004
54934.7	54937.6	14.740	45.667	0.023
54934.7	54937.6	14.836	45.554	0.013
54934.7	54937.6	14.931	45.488	0.026
54934.7	54937.6	15.057	45.414	0.031
54934.7	54937.6	15.127	45.398	0.040
54934.7	54937.6	15.167	45.380	0.028
54934.7	54937.6	9.903	45.174	0.011
54934.7	54937.6	9.903	45.103	0.005
54937.7	54940.7	22.402	46.893	0.151
54937.7	54940.7	22.542	46.815	0.127
54937.7	54940.7	22.683	46.737	0.108
54937.7	54940.7	22.823	46.660	0.098
54937.7	54940.7	22.964	46.582	0.100
54937.7	54940.7	23.104	46.504	0.112
54937.7	54940.7	16.861	45.240	0.082
54937.7	54940.7	17.166	45.392	0.062
54937.7	54940.7	17.470	45.544	0.044
54937.7	54940.7	17.775	45.695	0.035
54937.7	54940.7	18.079	45.847	0.039
54937.7	54940.7	18.384	45.999	0.054
54937.7	54940.7	14.137	46.179	0.004
54937.7	54940.7	14.391	45.934	0.003
54937.7	54940.7	14.670	45.818	0.002
54937.7	54940.7	14.740	45.705	0.008
54937.7	54940.7	14.836	45.680	0.006
54937.7	54940.7	14.931	45.549	0.017
54937.7	54940.7	15.057	45.463	0.021
54937.7	54940.7	15.127	45.471	0.021
54937.7	54940.7	15.167	45.405	0.018
54937.7	54940.7	10.161	45.382	0.004
54937.7	54940.7	10.161	45.389	0.004
54937.7	54940.7	10.161	45.379	0.005
54940.7	54943.7	22.402	46.657	0.186
54940.7	54943.7	22.648	46.614	0.145
54940.7	54943.7	22.893	46.570	0.114
54940.7	54943.7	23.139	46.527	0.102
54940.7	54943.7	23.385	46.483	0.114
54940.7	54943.7	23.631	46.440	0.146
54940.7	54943.7	23.877	46.396	0.187
54940.7	54943.7	16.861	45.253	0.116
54940.7	54943.7	17.115	45.367	0.089
54940.7	54943.7	17.369	45.482	0.065
54940.7	54943.7	17.622	45.596	0.046
54940.7	54943.7	17.876	45.711	0.041
54940.7	54943.7	18.130	45.826	0.054
54940.7	54943.7	18.384	45.940	0.076
54940.7	54943.7	14.391	45.931	0.004
54940.7	54943.7	14.670	45.738	0.002
54940.7	54943.7	14.740	45.629	0.013
54940.7	54943.7	14.836	45.570	0.010
54940.7	54943.7	14.931	45.470	0.021
54940.7	54943.7	15.057	45.367	0.025
54940.7	54943.7	15.127	45.368	0.026
54940.7	54943.7	15.167	45.324	0.021
54940.7	54943.7	10.176	45.406	0.006
54940.7	54943.7	10.176	45.403	0.003
54940.7	54943.7	9.681	44.803	0.005
54943.7	54946.7	22.402	46.658	0.177
54943.7	54946.7	22.648	46.608	0.138
54943.7	54946.7	22.893	46.559	0.110
54943.7	54946.7	23.139	46.509	0.104
54943.7	54946.7	23.385	46.460	0.122
54943.7	54946.7	23.631	46.411	0.157
54943.7	54946.7	23.877	46.361	0.200
54943.7	54946.7	16.861	45.312	0.079
54943.7	54946.7	17.115	45.442	0.062
54943.7	54946.7	17.369	45.572	0.047
54943.7	54946.7	17.622	45.701	0.034
54943.7	54946.7	17.876	45.831	0.031
54943.7	54946.7	18.130	45.961	0.037
54943.7	54946.7	18.384	46.090	0.051
54943.7	54946.7	14.391	45.967	0.004
54943.7	54946.7	14.670	45.795	0.003
54943.7	54946.7	14.740	45.710	0.014
54943.7	54946.7	14.836	45.652	0.011
54943.7	54946.7	14.931	45.583	0.017
54943.7	54946.7	15.057	45.513	0.021
54943.7	54946.7	15.127	45.513	0.021
54943.7	54946.7	15.167	45.458	0.018
54943.7	54946.7	10.176	45.395	0.007
54943.7	54946.7	10.176	45.400	0.006
54943.7	54946.7	9.681	44.782	0.007
54943.7	54946.7	9.681	44.835	0.011
54943.7	54946.7	10.049	45.233	0.022
54943.7	54946.7	10.336	45.553	0.042
54943.7	54946.7	9.672	44.788	0.009
54943.7	54946.7	9.908	45.063	0.029
54946.7	54949.7	22.402	47.086	0.127
54946.7	54949.7	22.648	46.940	0.091
54946.7	54949.7	22.893	46.794	0.079
54946.7	54949.7	23.139	46.648	0.098
54946.7	54949.7	23.385	46.503	0.136
54946.7	54949.7	23.631	46.357	0.182
54946.7	54949.7	16.861	45.375	0.072
54946.7	54949.7	17.166	45.528	0.054
54946.7	54949.7	17.470	45.680	0.038
54946.7	54949.7	17.775	45.833	0.029
54946.7	54949.7	18.079	45.986	0.033
54946.7	54949.7	18.384	46.139	0.047
54946.7	54949.7	14.137	46.102	0.002
54946.7	54949.7	14.391	45.919	0.003
54946.7	54949.7	14.670	45.769	0.002
54946.7	54949.7	14.740	45.722	0.007
54946.7	54949.7	14.836	45.660	0.008
54946.7	54949.7	14.931	45.597	0.016
54946.7	54949.7	15.057	45.486	0.021
54946.7	54949.7	15.127	45.457	0.020
54946.7	54949.7	15.167	45.424	0.018
54946.7	54949.7	10.161	45.338	0.011
54949.7	54952.7	22.402	46.990	0.144
54949.7	54952.7	22.648	46.873	0.106
54949.7	54952.7	22.893	46.757	0.090
54949.7	54952.7	23.139	46.641	0.105
54949.7	54952.7	23.385	46.524	0.142
54949.7	54952.7	23.631	46.408	0.187
54949.7	54952.7	16.861	45.389	0.084
54949.7	54952.7	17.166	45.529	0.061
54949.7	54952.7	17.470	45.668	0.041
54949.7	54952.7	17.775	45.808	0.029
54949.7	54952.7	18.079	45.947	0.036
54949.7	54952.7	18.384	46.087	0.055
54949.7	54952.7	14.137	46.241	0.003
54949.7	54952.7	14.391	45.965	0.004
54949.7	54952.7	14.670	45.814	0.004
54949.7	54952.7	14.740	45.755	0.007
54949.7	54952.7	14.836	45.666	0.011
54949.7	54952.7	14.931	45.567	0.018
54949.7	54952.7	15.057	45.496	0.022
54949.7	54952.7	15.127	45.489	0.022
54949.7	54952.7	15.167	45.395	0.019
54949.7	54952.7	10.161	45.376	0.004
54949.7	54952.7	9.903	45.103	0.017
54952.7	54955.7	22.402	47.079	0.172
54952.7	54955.7	22.648	46.890	0.114
54952.7	54955.7	22.893	46.701	0.111
54952.7	54955.7	23.139	46.512	0.165
54952.7	54955.7	23.385	46.323	0.240
54952.7	54955.7	23.631	46.134	0.322
54952.7	54955.7	16.861	45.436	0.069
54952.7	54955.7	17.166	45.577	0.050
54952.7	54955.7	17.470	45.718	0.033
54952.7	54955.7	17.775	45.859	0.023
54952.7	54955.7	18.079	46.001	0.029
54952.7	54955.7	18.384	46.142	0.044
54952.7	54955.7	14.391	45.935	0.004
54952.7	54955.7	14.670	45.818	0.004
54952.7	54955.7	14.740	45.780	0.008
54952.7	54955.7	14.836	45.687	0.008
54952.7	54955.7	14.931	45.648	0.014
54952.7	54955.7	15.057	45.555	0.017
54952.7	54955.7	15.127	45.525	0.018
54952.7	54955.7	15.167	45.515	0.015
54952.7	54955.7	9.922	45.101	0.006
54952.7	54955.7	10.164	45.361	0.017
54952.7	54955.7	9.422	44.488	0.005
54952.7	54955.7	10.633	45.779	0.015
54952.7	54955.7	9.686	44.811	0.003
54952.7	54955.7	10.019	45.218	0.006
54952.7	54955.7	10.363	45.549	0.016
54952.7	54955.7	10.505	45.654	0.028
54952.7	54955.7	9.903	45.089	0.004
54952.7	54955.7	9.699	44.825	0.031
54952.7	54955.7	9.699	44.838	0.027
54952.7	54955.7	9.903	45.088	0.003
54952.7	54955.7	9.903	45.090	0.004
54958.7	54961.7	22.402	47.000	0.155
54958.7	54961.7	22.648	46.892	0.116
54958.7	54961.7	22.893	46.785	0.096
54958.7	54961.7	23.139	46.677	0.107
54958.7	54961.7	23.385	46.569	0.141
54958.7	54961.7	23.631	46.461	0.187
54958.7	54961.7	16.861	45.404	0.070
54958.7	54961.7	17.166	45.529	0.051
54958.7	54961.7	17.470	45.654	0.035
54958.7	54961.7	17.775	45.778	0.026
54958.7	54961.7	18.079	45.903	0.033
54958.7	54961.7	18.384	46.028	0.048
54958.7	54961.7	14.137	46.151	0.004
54958.7	54961.7	14.391	45.796	0.004
54958.7	54961.7	14.670	45.648	0.006
54958.7	54961.7	14.740	45.582	0.012
54958.7	54961.7	14.836	45.532	0.010
54958.7	54961.7	14.931	45.439	0.015
54958.7	54961.7	15.057	45.383	0.018
54958.7	54961.7	15.127	45.365	0.024
54958.7	54961.7	15.167	45.330	0.016
54958.7	54961.7	9.681	44.813	0.004
54958.7	54961.7	10.176	45.386	0.004
54958.7	54961.7	9.681	44.810	0.009
54958.7	54961.7	9.681	44.813	0.007
54958.7	54961.7	10.633	45.801	0.035
54967.7	54970.6	22.402	46.784	0.172
54967.7	54970.6	22.648	46.663	0.131
54967.7	54970.6	22.893	46.541	0.113
54967.7	54970.6	23.139	46.419	0.130
54967.7	54970.6	23.385	46.297	0.171
54967.7	54970.6	23.631	46.175	0.223
54967.7	54970.6	16.861	45.347	0.114
54967.7	54970.6	17.166	45.439	0.083
54967.7	54970.6	17.470	45.530	0.058
54967.7	54970.6	17.775	45.622	0.048
54967.7	54970.6	18.079	45.714	0.061
54967.7	54970.6	18.384	45.805	0.087
54967.7	54970.6	14.137	45.968	0.004
54967.7	54970.6	14.391	45.673	0.006
54967.7	54970.6	14.670	45.523	0.004
54967.7	54970.6	14.740	45.490	0.021
54967.7	54970.6	14.836	45.421	0.016
54967.7	54970.6	14.931	45.356	0.029
54967.7	54970.6	15.057	45.351	0.032
54967.7	54970.6	15.127	45.341	0.031
54967.7	54970.6	15.167	45.234	0.028
54967.7	54970.6	10.176	45.384	0.007
54967.7	54970.6	10.176	45.387	0.007
54967.7	54970.6	10.161	45.360	0.004
54967.7	54970.6	9.903	45.082	0.005
54967.7	54970.6	11.356	46.206	0.031
54970.7	54973.6	22.402	46.836	0.158
54970.7	54973.6	22.683	46.955	0.080
54970.7	54973.6	22.964	47.006	0.066
54970.7	54973.6	23.245	46.990	0.076
54970.7	54973.6	23.526	46.906	0.089
54970.7	54973.6	23.807	46.754	0.135
54970.7	54973.6	24.088	46.536	0.233
54970.7	54973.6	16.861	45.224	0.089
54970.7	54973.6	17.115	45.328	0.068
54970.7	54973.6	17.369	45.433	0.050
54970.7	54973.6	17.622	45.537	0.035
54970.7	54973.6	17.876	45.641	0.032
54970.7	54973.6	18.130	45.746	0.043
54970.7	54973.6	18.384	45.850	0.061
54970.7	54973.6	14.137	46.040	0.004
54970.7	54973.6	14.391	45.927	0.004
54970.7	54973.6	14.670	45.831	0.003
54970.7	54973.6	14.740	45.706	0.015
54970.7	54973.6	14.836	45.663	0.011
54970.7	54973.6	14.931	45.559	0.019
54970.7	54973.6	15.057	45.481	0.023
54970.7	54973.6	15.127	45.574	0.057
54970.7	54973.6	15.167	45.451	0.019
54970.7	54973.6	9.903	45.068	0.005
54970.7	54973.6	11.343	46.191	0.022
54970.7	54973.6	10.176	45.377	0.004
54970.7	54973.6	9.903	45.079	0.004
54970.7	54973.6	11.353	46.246	0.045
54976.7	54979.7	22.402	46.706	0.159
54976.7	54979.7	22.542	46.667	0.137
54976.7	54979.7	22.683	46.628	0.118
54976.7	54979.7	22.823	46.588	0.104
54976.7	54979.7	22.964	46.549	0.098
54976.7	54979.7	23.104	46.509	0.100
54976.7	54979.7	23.245	46.470	0.110
54976.7	54979.7	16.861	45.180	0.080
54976.7	54979.7	17.115	45.270	0.061
54976.7	54979.7	17.369	45.361	0.044
54976.7	54979.7	17.622	45.452	0.032
54976.7	54979.7	17.876	45.543	0.030
54976.7	54979.7	18.130	45.634	0.041
54976.7	54979.7	18.384	45.724	0.057
54976.7	54979.7	14.137	45.823	0.008
54976.7	54979.7	14.391	45.633	0.009
54976.7	54979.7	14.670	45.464	0.008
54976.7	54979.7	14.740	45.419	0.019
54976.7	54979.7	14.836	45.354	0.014
54976.7	54979.7	14.931	45.297	0.018
54976.7	54979.7	15.057	45.241	0.020
54976.7	54979.7	15.127	45.255	0.019
54976.7	54979.7	15.167	45.210	0.016
54976.7	54979.7	9.681	44.788	0.005
54976.7	54979.7	9.681	44.804	0.006
54976.7	54979.7	9.922	45.084	0.005
54976.7	54979.7	10.019	45.199	0.006
54976.7	54979.7	10.164	45.351	0.009
54976.7	54979.7	9.422	44.495	0.004
54976.7	54979.7	10.363	45.545	0.014
54976.7	54979.7	9.686	44.808	0.004
54976.7	54979.7	10.505	45.643	0.013
54976.7	54979.7	9.681	44.805	0.005
54979.7	54982.7	22.402	46.592	0.157
54979.7	54982.7	22.648	46.578	0.125
54979.7	54982.7	22.893	46.563	0.101
54979.7	54982.7	23.139	46.548	0.092
54979.7	54982.7	23.385	46.533	0.101
54979.7	54982.7	23.631	46.519	0.125
54979.7	54982.7	23.877	46.504	0.156
54979.7	54982.7	16.861	45.203	0.144
54979.7	54982.7	17.115	45.293	0.111
54979.7	54982.7	17.369	45.384	0.082
54979.7	54982.7	17.622	45.474	0.061
54979.7	54982.7	17.876	45.564	0.058
54979.7	54982.7	18.130	45.655	0.076
54979.7	54982.7	18.384	45.745	0.105
54979.7	54982.7	14.137	45.858	0.004
54979.7	54982.7	14.391	45.580	0.006
54979.7	54982.7	14.670	45.420	0.005
54979.7	54982.7	14.740	45.393	0.017
54979.7	54982.7	14.836	45.299	0.016
54979.7	54982.7	14.931	45.232	0.023
54979.7	54982.7	15.057	45.225	0.023
54979.7	54982.7	15.127	45.198	0.023
54979.7	54982.7	15.167	45.190	0.030
54979.7	54982.7	9.681	44.808	0.003
54979.7	54982.7	10.633	45.700	0.022
54979.7	54982.7	9.681	44.792	0.004
55039.7	55042.7	22.402	47.528	0.053
55039.7	55042.7	22.683	47.398	0.038
55039.7	55042.7	22.964	47.268	0.036
55039.7	55042.7	23.245	47.138	0.049
55039.7	55042.7	23.526	47.009	0.070
55039.7	55042.7	23.807	46.879	0.092
55039.7	55042.7	24.088	46.749	0.116
55039.7	55042.7	16.861	45.326	0.047
55039.7	55042.7	17.115	45.468	0.037
55039.7	55042.7	17.369	45.610	0.027
55039.7	55042.7	17.622	45.752	0.020
55039.7	55042.7	17.876	45.894	0.017
55039.7	55042.7	18.130	46.036	0.021
55039.7	55042.7	18.384	46.178	0.029
55039.7	55042.7	14.137	46.465	0.002
55039.7	55042.7	14.391	46.305	0.003
55039.7	55042.7	14.670	46.202	0.002
55039.7	55042.7	14.740	46.095	0.008
55039.7	55042.7	14.836	46.044	0.007
55039.7	55042.7	14.931	45.920	0.018
55039.7	55042.7	15.057	45.852	0.025
55039.7	55042.7	15.127	45.813	0.022
55039.7	55042.7	15.167	45.761	0.022
55039.7	55042.7	10.161	45.298	0.004
55039.7	55042.7	9.903	45.035	0.003
55042.7	55045.7	22.402	47.510	0.061
55042.7	55045.7	22.753	47.496	0.031
55042.7	55045.7	23.104	47.444	0.038
55042.7	55045.7	23.455	47.353	0.047
55042.7	55045.7	23.807	47.225	0.070
55042.7	55045.7	24.158	47.058	0.126
55042.7	55045.7	24.509	46.853	0.214
55042.7	55045.7	16.861	45.318	0.038
55042.7	55045.7	17.115	45.470	0.030
55042.7	55045.7	17.369	45.622	0.023
55042.7	55045.7	17.622	45.774	0.017
55042.7	55045.7	17.876	45.926	0.014
55042.7	55045.7	18.130	46.078	0.017
55042.7	55045.7	18.384	46.230	0.023
55042.7	55045.7	14.740	46.116	0.008
55042.7	55045.7	14.836	46.053	0.008
55042.7	55045.7	14.931	46.017	0.009
55042.7	55045.7	15.057	45.931	0.012
55042.7	55045.7	15.127	45.931	0.011
55042.7	55045.7	15.167	45.878	0.011
55042.7	55045.7	9.903	45.033	0.005
55042.7	55045.7	10.161	45.302	0.008
55042.7	55045.7	10.019	45.141	0.007
55042.7	55045.7	10.164	45.288	0.011
55042.7	55045.7	9.422	44.478	0.005
55042.7	55045.7	10.363	45.506	0.015
55042.7	55045.7	10.505	45.637	0.018
55042.7	55045.7	9.686	44.781	0.004
55042.7	55045.7	9.922	45.035	0.005
55042.7	55045.7	10.161	45.307	0.011
55168.7	55171.6	22.402	47.314	0.105
55168.7	55171.6	22.683	47.159	0.075
55168.7	55171.6	22.964	47.004	0.073
55168.7	55171.6	23.245	46.848	0.100
55168.7	55171.6	23.526	46.693	0.141
55168.7	55171.6	23.807	46.538	0.187
55168.7	55171.6	24.088	46.383	0.234
55168.7	55171.6	16.861	45.291	0.079
55168.7	55171.6	17.115	45.411	0.062
55168.7	55171.6	17.369	45.532	0.046
55168.7	55171.6	17.622	45.652	0.035
55168.7	55171.6	17.876	45.772	0.031
55168.7	55171.6	18.130	45.893	0.039
55168.7	55171.6	18.384	46.013	0.052
55168.7	55171.6	14.740	45.562	0.033
55168.7	55171.6	14.836	45.467	0.025
55168.7	55171.6	14.931	45.341	0.025
55168.7	55171.6	15.057	45.226	0.029
55168.7	55171.6	15.127	45.209	0.028
55168.7	55171.6	15.167	45.150	0.025
55168.7	55171.6	11.353	46.419	0.022
55168.7	55171.6	9.681	44.736	0.006
55168.7	55171.6	11.340	46.417	0.022
55210.7	55213.7	22.402	47.099	0.146
55210.7	55213.7	22.542	47.030	0.124
55210.7	55213.7	22.683	46.960	0.105
55210.7	55213.7	22.823	46.891	0.094
55210.7	55213.7	22.964	46.821	0.092
55210.7	55213.7	23.104	46.752	0.100
55210.7	55213.7	16.861	45.143	0.082
55210.7	55213.7	17.166	45.274	0.060
55210.7	55213.7	17.470	45.405	0.041
55210.7	55213.7	17.775	45.536	0.030
55210.7	55213.7	18.079	45.667	0.037
55210.7	55213.7	18.384	45.798	0.055
55210.7	55213.7	14.137	46.124	0.003
55210.7	55213.7	14.391	45.871	0.003
55210.7	55213.7	14.670	45.668	0.002
55210.7	55213.7	14.740	45.593	0.007
55210.7	55213.7	14.836	45.509	0.007
55210.7	55213.7	14.931	45.385	0.022
55210.7	55213.7	15.057	45.247	0.028
55210.7	55213.7	15.127	45.252	0.026
55210.7	55213.7	15.167	45.214	0.024
55210.7	55213.7	9.903	44.985	0.003
55210.7	55213.7	10.176	45.322	0.003
55210.7	55213.7	9.903	44.981	0.006
55210.7	55213.7	10.633	45.934	0.026
55225.7	55228.7	22.402	47.087	0.166
55225.7	55228.7	22.648	46.960	0.122
55225.7	55228.7	22.893	46.834	0.098
55225.7	55228.7	23.139	46.707	0.110
55225.7	55228.7	23.385	46.581	0.149
55225.7	55228.7	23.631	46.454	0.200
55225.7	55228.7	16.861	45.186	0.165
55225.7	55228.7	17.166	45.347	0.120
55225.7	55228.7	17.470	45.508	0.080
55225.7	55228.7	17.775	45.669	0.055
55225.7	55228.7	18.079	45.830	0.065
55225.7	55228.7	18.384	45.990	0.101
55225.7	55228.7	14.137	46.015	0.003
55225.7	55228.7	14.391	45.902	0.003
55225.7	55228.7	14.670	45.695	0.006
55225.7	55228.7	14.740	45.629	0.012
55225.7	55228.7	14.836	45.520	0.011
55225.7	55228.7	14.931	45.459	0.029
55225.7	55228.7	15.057	45.314	0.035
55225.7	55228.7	15.127	45.326	0.035
55225.7	55228.7	15.167	45.244	0.030
55225.7	55228.7	11.352	46.374	0.022
55225.7	55228.7	10.176	45.320	0.005
55225.7	55228.7	9.903	44.991	0.011
55225.7	55228.7	10.019	45.112	0.008
55225.7	55228.7	10.164	45.295	0.017
55225.7	55228.7	9.422	44.444	0.004
55225.7	55228.7	10.363	45.589	0.020
55225.7	55228.7	9.686	44.721	0.004
55225.7	55228.7	10.505	45.777	0.040
55225.7	55228.7	10.633	45.913	0.033
55225.7	55228.7	9.922	44.991	0.005
55237.7	55240.6	22.402	47.200	0.167
55237.7	55240.6	22.542	47.201	0.092
55237.7	55240.6	22.683	47.148	0.084
55237.7	55240.6	22.823	47.042	0.101
55237.7	55240.6	22.964	46.883	0.115
55237.7	55240.6	23.104	46.670	0.144
55237.7	55240.6	16.861	45.318	0.156
55237.7	55240.6	17.166	45.439	0.115
55237.7	55240.6	17.470	45.559	0.081
55237.7	55240.6	17.775	45.680	0.064
55237.7	55240.6	18.079	45.800	0.077
55237.7	55240.6	18.384	45.921	0.111
55237.7	55240.6	14.137	45.900	0.005
55237.7	55240.6	14.391	45.700	0.011
55237.7	55240.6	14.670	45.449	0.005
55237.7	55240.6	14.740	45.353	0.023
55237.7	55240.6	14.836	45.330	0.024
55237.7	55240.6	14.931	45.269	0.041
55237.7	55240.6	15.057	45.169	0.045
55237.7	55240.6	15.127	45.212	0.045
55237.7	55240.6	15.167	45.101	0.037
55237.7	55240.6	10.161	45.328	0.006
55237.7	55240.6	10.176	45.304	0.004
55243.7	55246.7	22.402	46.955	0.128
55243.7	55246.7	22.542	46.888	0.107
55243.7	55246.7	22.683	46.821	0.092
55243.7	55246.7	22.823	46.753	0.085
55243.7	55246.7	22.964	46.686	0.089
55243.7	55246.7	23.104	46.619	0.102
55243.7	55246.7	16.861	45.397	0.141
55243.7	55246.7	17.166	45.482	0.101
55243.7	55246.7	17.470	45.567	0.066
55243.7	55246.7	17.775	45.652	0.053
55243.7	55246.7	18.079	45.738	0.072
55243.7	55246.7	18.384	45.823	0.108
55243.7	55246.7	14.137	45.943	0.004
55243.7	55246.7	14.391	45.611	0.005
55243.7	55246.7	14.670	45.387	0.003
55243.7	55246.7	14.740	45.305	0.017
55243.7	55246.7	14.836	45.213	0.027
55243.7	55246.7	14.931	45.078	0.051
55243.7	55246.7	15.057	45.101	0.046
55243.7	55246.7	15.127	45.108	0.048
55243.7	55246.7	15.167	45.074	0.036
55243.7	55246.7	10.176	45.314	0.006
55243.7	55246.7	9.681	44.714	0.005
55264.7	55267.7	22.402	46.627	0.230
55264.7	55267.7	22.648	46.603	0.183
55264.7	55267.7	22.893	46.579	0.145
55264.7	55267.7	23.139	46.555	0.126
55264.7	55267.7	23.385	46.531	0.134
55264.7	55267.7	23.631	46.507	0.164
55264.7	55267.7	23.877	46.482	0.208
55264.7	55267.7	16.861	45.167	0.240
55264.7	55267.7	17.115	45.289	0.187
55264.7	55267.7	17.369	45.411	0.139
55264.7	55267.7	17.622	45.533	0.103
55264.7	55267.7	17.876	45.655	0.092
55264.7	55267.7	18.130	45.777	0.115
55264.7	55267.7	18.384	45.898	0.157
55264.7	55267.7	14.137	45.941	0.004
55264.7	55267.7	14.391	45.596	0.005
55264.7	55267.7	14.670	45.368	0.004
55264.7	55267.7	14.740	45.280	0.030
55264.7	55267.7	14.836	45.240	0.021
55264.7	55267.7	14.931	45.069	0.061
55264.7	55267.7	15.057	45.016	0.059
55264.7	55267.7	15.127	45.147	0.054
55264.7	55267.7	15.167	45.091	0.041
55264.7	55267.7	9.903	44.963	0.007
55270.7	55273.7	22.402	47.048	0.178
55270.7	55273.7	22.648	46.901	0.128
55270.7	55273.7	22.893	46.753	0.111
55270.7	55273.7	23.139	46.606	0.139
55270.7	55273.7	23.385	46.459	0.193
55270.7	55273.7	23.631	46.311	0.258
55270.7	55273.7	16.861	45.505	0.155
55270.7	55273.7	17.166	45.568	0.108
55270.7	55273.7	17.470	45.631	0.068
55270.7	55273.7	17.775	45.693	0.055
55270.7	55273.7	18.079	45.756	0.083
55270.7	55273.7	18.384	45.819	0.127
55270.7	55273.7	14.137	45.946	0.005
55270.7	55273.7	14.391	45.625	0.007
55270.7	55273.7	14.670	45.394	0.002
55270.7	55273.7	14.740	45.326	0.013
55270.7	55273.7	14.836	45.233	0.025
55270.7	55273.7	14.931	45.140	0.045
55270.7	55273.7	15.057	45.075	0.045
55270.7	55273.7	15.127	45.054	0.060
55270.7	55273.7	15.167	45.090	0.035
55270.7	55273.7	9.681	44.726	0.004
55270.7	55273.7	11.353	46.435	0.022
55270.7	55273.7	9.681	44.726	0.005
55270.7	55273.7	9.681	44.728	0.007
55270.7	55273.7	11.352	46.456	0.022
55279.7	55282.7	22.402	47.050	0.175
55279.7	55282.7	22.542	46.948	0.143
55279.7	55282.7	22.683	46.846	0.122
55279.7	55282.7	22.823	46.744	0.118
55279.7	55282.7	22.964	46.642	0.132
55279.7	55282.7	23.104	46.540	0.159
55279.7	55282.7	16.861	45.159	0.205
55279.7	55282.7	17.166	45.299	0.153
55279.7	55282.7	17.470	45.438	0.109
55279.7	55282.7	17.775	45.577	0.086
55279.7	55282.7	18.079	45.716	0.100
55279.7	55282.7	18.384	45.855	0.140
55279.7	55282.7	14.137	45.729	0.005
55279.7	55282.7	14.391	45.486	0.006
55279.7	55282.7	14.670	45.339	0.007
55279.7	55282.7	14.740	45.195	0.030
55279.7	55282.7	14.836	45.177	0.021
55279.7	55282.7	14.931	45.033	0.055
55279.7	55282.7	15.057	44.993	0.052
55279.7	55282.7	15.127	45.023	0.052
55279.7	55282.7	15.167	45.024	0.038
55279.7	55282.7	10.161	45.270	0.004
55279.7	55282.7	11.352	46.453	0.022
55279.7	55282.7	10.161	45.262	0.005
55279.7	55282.7	11.352	46.450	0.022
55279.7	55282.7	10.161	45.277	0.005
55279.7	55282.7	11.352	46.432	0.022
55288.7	55291.7	22.402	47.277	0.137
55288.7	55291.7	22.542	47.145	0.107
55288.7	55291.7	22.683	47.013	0.089
55288.7	55291.7	22.823	46.881	0.089
55288.7	55291.7	22.964	46.749	0.108
55288.7	55291.7	23.104	46.617	0.137
55288.7	55291.7	16.861	45.514	0.178
55288.7	55291.7	17.166	45.583	0.128
55288.7	55291.7	17.470	45.652	0.086
55288.7	55291.7	17.775	45.721	0.072
55288.7	55291.7	18.079	45.790	0.098
55288.7	55291.7	18.384	45.860	0.144
55288.7	55291.7	14.137	45.938	0.005
55288.7	55291.7	14.391	45.506	0.006
55288.7	55291.7	14.670	45.378	0.005
55288.7	55291.7	14.740	45.291	0.007
55288.7	55291.7	14.836	45.165	0.024
55288.7	55291.7	14.931	45.107	0.056
55288.7	55291.7	15.057	45.049	0.054
55288.7	55291.7	15.167	45.030	0.044
55288.7	55291.7	10.161	45.275	0.004
55288.7	55291.7	11.352	46.422	0.022
55288.7	55291.7	11.352	46.432	0.022
55288.7	55291.7	10.161	45.278	0.005
55297.7	55300.7	22.402	46.678	0.188
55297.7	55300.7	22.542	46.611	0.159
55297.7	55300.7	22.683	46.544	0.137
55297.7	55300.7	22.823	46.477	0.123
55297.7	55300.7	22.964	46.411	0.122
55297.7	55300.7	23.104	46.344	0.133
55297.7	55300.7	16.861	45.325	0.141
55297.7	55300.7	17.166	45.436	0.103
55297.7	55300.7	17.470	45.548	0.072
55297.7	55300.7	17.775	45.659	0.058
55297.7	55300.7	18.079	45.771	0.071
55297.7	55300.7	18.384	45.882	0.102
55297.7	55300.7	14.137	45.860	0.006
55297.7	55300.7	14.391	45.494	0.008
55297.7	55300.7	14.670	45.329	0.006
55297.7	55300.7	14.740	45.239	0.008
55297.7	55300.7	14.836	45.191	0.008
55297.7	55300.7	9.903	44.962	0.005
55297.7	55300.7	11.354	46.456	0.022
55297.7	55300.7	9.903	44.946	0.012
55546.7	55549.7	22.402	47.097	0.132
55546.7	55549.7	22.542	47.034	0.112
55546.7	55549.7	22.683	46.972	0.096
55546.7	55549.7	22.823	46.909	0.088
55546.7	55549.7	22.964	46.847	0.089
55546.7	55549.7	23.104	46.784	0.099
55546.7	55549.7	23.245	46.722	0.115
55546.7	55549.7	16.861	45.322	0.111
55546.7	55549.7	17.115	45.457	0.087
55546.7	55549.7	17.369	45.592	0.064
55546.7	55549.7	17.622	45.727	0.046
55546.7	55549.7	17.876	45.862	0.040
55546.7	55549.7	18.130	45.997	0.050
55546.7	55549.7	18.384	46.132	0.069
55546.7	55549.7	14.740	45.847	0.030
55546.7	55549.7	14.836	45.747	0.017
55546.7	55549.7	14.931	45.663	0.019
55546.7	55549.7	15.057	45.550	0.025
55546.7	55549.7	15.127	45.634	0.053
55546.7	55549.7	15.167	45.487	0.024
55546.7	55549.7	9.681	44.737	0.007
55546.7	55549.7	9.681	44.735	0.006
55567.7	55570.7	22.402	46.804	0.188
55567.7	55570.7	22.612	46.890	0.105
55567.7	55570.7	22.823	46.923	0.084
55567.7	55570.7	23.034	46.903	0.093
55567.7	55570.7	23.245	46.830	0.101
55567.7	55570.7	23.455	46.703	0.129
55567.7	55570.7	23.666	46.523	0.203
55567.7	55570.7	16.861	45.334	0.099
55567.7	55570.7	17.115	45.446	0.077
55567.7	55570.7	17.369	45.558	0.057
55567.7	55570.7	17.622	45.670	0.042
55567.7	55570.7	17.876	45.782	0.038
55567.7	55570.7	18.130	45.895	0.048
55567.7	55570.7	18.384	46.007	0.066
55567.7	55570.7	14.137	46.209	0.008
55567.7	55570.7	14.391	46.109	0.005
55567.7	55570.7	14.670	45.922	0.003
55567.7	55570.7	14.740	45.858	0.008
55567.7	55570.7	14.836	45.768	0.008
55567.7	55570.7	14.931	45.674	0.021
55567.7	55570.7	15.057	45.561	0.027
55567.7	55570.7	15.127	45.501	0.031
55567.7	55570.7	15.167	45.476	0.024
55567.7	55570.7	11.352	46.559	0.022
55567.7	55570.7	10.019	45.225	0.011
55567.7	55570.7	9.422	44.440	0.006
55567.7	55570.7	10.164	45.453	0.011
55567.7	55570.7	10.363	45.706	0.017
55567.7	55570.7	9.686	44.735	0.005
55567.7	55570.7	10.505	45.871	0.023
55585.7	55588.7	22.402	47.178	0.155
55585.7	55588.7	22.648	47.025	0.112
55585.7	55588.7	22.893	46.871	0.092
55585.7	55588.7	23.139	46.718	0.109
55585.7	55588.7	23.385	46.565	0.151
55585.7	55588.7	23.631	46.412	0.204
55585.7	55588.7	16.861	45.304	0.108
55585.7	55588.7	17.166	45.434	0.080
55585.7	55588.7	17.470	45.563	0.056
55585.7	55588.7	17.775	45.692	0.043
55585.7	55588.7	18.079	45.821	0.052
55585.7	55588.7	18.384	45.950	0.075
55585.7	55588.7	14.137	46.076	0.006
55585.7	55588.7	14.391	46.066	0.005
55585.7	55588.7	14.670	45.880	0.006
55585.7	55588.7	14.740	45.785	0.012
55585.7	55588.7	14.836	45.735	0.009
55585.7	55588.7	14.931	45.648	0.021
55585.7	55588.7	15.057	45.522	0.028
55585.7	55588.7	15.127	45.504	0.027
55585.7	55588.7	15.167	45.454	0.024
55585.7	55588.7	10.161	45.476	0.006
55585.7	55588.7	11.353	46.464	0.037
55585.7	55588.7	10.161	45.477	0.006
55585.7	55588.7	10.161	45.482	0.006
55585.7	55588.7	11.353	46.486	0.022
55591.7	55594.7	22.402	46.597	0.262
55591.7	55594.7	22.648	46.566	0.206
55591.7	55594.7	22.893	46.534	0.161
55591.7	55594.7	23.139	46.503	0.139
55591.7	55594.7	23.385	46.471	0.148
55591.7	55594.7	23.631	46.439	0.186
55591.7	55594.7	23.877	46.408	0.238
55591.7	55594.7	16.861	45.201	0.159
55591.7	55594.7	17.115	45.341	0.126
55591.7	55594.7	17.369	45.480	0.095
55591.7	55594.7	17.622	45.620	0.072
55591.7	55594.7	17.876	45.759	0.063
55591.7	55594.7	18.130	45.899	0.075
55591.7	55594.7	18.384	46.039	0.101
55591.7	55594.7	14.670	45.847	0.004
55591.7	55594.7	14.740	45.781	0.017
55591.7	55594.7	14.836	45.706	0.027
55591.7	55594.7	14.931	45.590	0.028
55591.7	55594.7	15.057	45.426	0.035
55591.7	55594.7	15.127	45.502	0.033
55591.7	55594.7	15.167	45.448	0.028
55591.7	55594.7	10.934	46.228	0.022
55591.7	55594.7	11.360	46.269	0.023
55591.7	55594.7	11.352	46.491	0.022
55591.7	55594.7	11.352	46.496	0.022
55591.7	55594.7	11.352	46.478	0.022
55612.7	55615.6	22.402	46.976	0.149
55612.7	55615.6	22.648	46.859	0.110
55612.7	55615.6	22.893	46.741	0.093
55612.7	55615.6	23.139	46.623	0.108
55612.7	55615.6	23.385	46.506	0.145
55612.7	55615.6	23.631	46.388	0.193
55612.7	55615.6	16.861	45.350	0.145
55612.7	55615.6	17.166	45.476	0.106
55612.7	55615.6	17.470	45.602	0.073
55612.7	55615.6	17.775	45.727	0.056
55612.7	55615.6	18.079	45.853	0.068
55612.7	55615.6	18.384	45.979	0.100
55612.7	55615.6	14.137	46.389	0.007
55612.7	55615.6	14.391	46.182	0.004
55612.7	55615.6	14.670	46.008	0.006
55612.7	55615.6	14.740	45.947	0.015
55612.7	55615.6	14.836	45.893	0.012
55612.7	55615.6	14.931	45.770	0.024
55612.7	55615.6	15.057	45.660	0.030
55612.7	55615.6	15.127	45.699	0.029
55612.7	55615.6	15.167	45.607	0.026
55612.7	55615.6	10.176	45.530	0.007
55612.7	55615.6	11.353	46.504	0.022
55612.7	55615.6	11.353	46.521	0.023
55618.7	55621.7	22.402	46.749	0.149
55618.7	55621.7	22.542	46.716	0.129
55618.7	55621.7	22.683	46.683	0.112
55618.7	55621.7	22.823	46.649	0.100
55618.7	55621.7	22.964	46.616	0.094
55618.7	55621.7	23.104	46.582	0.096
55618.7	55621.7	23.245	46.549	0.105
55618.7	55621.7	16.861	45.317	0.202
55618.7	55621.7	17.115	45.425	0.155
55618.7	55621.7	17.369	45.534	0.112
55618.7	55621.7	17.622	45.643	0.079
55618.7	55621.7	17.876	45.751	0.072
55618.7	55621.7	18.130	45.860	0.096
55618.7	55621.7	18.384	45.969	0.136
55618.7	55621.7	14.137	46.317	0.004
55618.7	55621.7	14.391	46.166	0.004
55618.7	55621.7	14.670	45.965	0.003
55618.7	55621.7	14.740	45.861	0.009
55618.7	55621.7	14.836	45.802	0.007
55618.7	55621.7	14.931	45.645	0.030
55618.7	55621.7	15.057	45.535	0.035
55618.7	55621.7	15.127	45.468	0.042
55618.7	55621.7	15.167	45.495	0.030
55618.7	55621.7	10.161	45.522	0.010
55618.7	55621.7	10.633	46.040	0.010
55618.7	55621.7	10.161	45.525	0.006
55618.7	55621.7	11.349	46.536	0.022
55639.7	55642.7	22.402	47.115	0.178
55639.7	55642.7	22.542	46.978	0.143
55639.7	55642.7	22.683	46.841	0.120
55639.7	55642.7	22.823	46.704	0.119
55639.7	55642.7	22.964	46.567	0.140
55639.7	55642.7	23.104	46.430	0.174
55639.7	55642.7	16.861	45.249	0.158
55639.7	55642.7	17.166	45.425	0.116
55639.7	55642.7	17.470	45.602	0.078
55639.7	55642.7	17.775	45.778	0.053
55639.7	55642.7	18.079	45.954	0.060
55639.7	55642.7	18.384	46.130	0.093
55639.7	55642.7	14.137	46.267	0.007
55639.7	55642.7	14.391	46.121	0.006
55639.7	55642.7	14.670	45.881	0.015
55639.7	55642.7	14.740	45.841	0.016
55639.7	55642.7	14.836	45.721	0.017
55639.7	55642.7	14.931	45.638	0.025
55639.7	55642.7	15.057	45.499	0.031
55639.7	55642.7	15.127	45.503	0.031
55639.7	55642.7	15.167	45.414	0.027
55639.7	55642.7	9.922	45.192	0.009
55639.7	55642.7	10.633	46.240	0.044
55639.7	55642.7	10.019	45.343	0.009
55639.7	55642.7	9.422	44.446	0.007
55639.7	55642.7	10.164	45.569	0.012
55639.7	55642.7	9.686	44.787	0.009
55639.7	55642.7	10.363	45.824	0.015
55639.7	55642.7	10.505	45.955	0.025
55639.7	55642.7	9.903	45.139	0.008
55669.7	55672.7	22.402	47.272	0.098
55669.7	55672.7	22.683	47.130	0.070
55669.7	55672.7	22.964	46.989	0.068
55669.7	55672.7	23.245	46.847	0.095
55669.7	55672.7	23.526	46.706	0.133
55669.7	55672.7	23.807	46.564	0.177
55669.7	55672.7	24.088	46.422	0.221
55669.7	55672.7	16.861	45.255	0.192
55669.7	55672.7	17.115	45.421	0.152
55669.7	55672.7	17.369	45.587	0.115
55669.7	55672.7	17.622	45.753	0.085
55669.7	55672.7	17.876	45.919	0.072
55669.7	55672.7	18.130	46.085	0.083
55669.7	55672.7	18.384	46.251	0.112
55669.7	55672.7	14.137	46.675	0.003
55669.7	55672.7	14.391	46.290	0.003
55669.7	55672.7	14.670	46.187	0.004
55669.7	55672.7	14.740	46.146	0.008
55669.7	55672.7	14.836	46.065	0.008
55669.7	55672.7	14.931	45.993	0.021
55669.7	55672.7	15.057	45.869	0.028
55669.7	55672.7	15.127	45.877	0.027
55669.7	55672.7	15.167	45.784	0.025
55669.7	55672.7	10.161	45.598	0.004
55669.7	55672.7	10.176	45.601	0.007
55669.7	55672.7	10.633	46.119	0.009
55681.7	55684.7	22.402	47.008	0.116
55681.7	55684.7	22.542	46.958	0.099
55681.7	55684.7	22.683	46.908	0.085
55681.7	55684.7	22.823	46.858	0.077
55681.7	55684.7	22.964	46.808	0.075
55681.7	55684.7	23.104	46.758	0.080
55681.7	55684.7	23.245	46.708	0.091
55681.7	55684.7	16.861	45.396	0.084
55681.7	55684.7	17.115	45.509	0.066
55681.7	55684.7	17.369	45.623	0.049
55681.7	55684.7	17.622	45.736	0.037
55681.7	55684.7	17.876	45.850	0.034
55681.7	55684.7	18.130	45.963	0.042
55681.7	55684.7	18.384	46.077	0.057
55681.7	55684.7	14.137	46.867	0.002
55681.7	55684.7	14.391	46.235	0.003
55681.7	55684.7	14.670	46.091	0.002
55681.7	55684.7	14.740	45.994	0.005
55681.7	55684.7	14.836	45.921	0.004
55681.7	55684.7	14.931	45.806	0.019
55681.7	55684.7	15.057	45.713	0.026
55681.7	55684.7	15.127	45.690	0.028
55681.7	55684.7	15.167	45.619	0.023
55681.7	55684.7	10.176	45.604	0.006
55681.7	55684.7	11.319	46.604	0.022
55681.7	55684.7	9.422	44.450	0.004
55681.7	55684.7	10.363	45.692	0.017
55681.7	55684.7	10.505	45.841	0.019
55681.7	55684.7	9.922	45.188	0.011
55681.7	55684.7	10.164	45.552	0.013
55681.7	55684.7	10.019	45.354	0.015
55681.7	55684.7	9.686	44.802	0.008
55681.7	55684.7	9.903	45.177	0.003
55690.7	55693.7	22.402	47.308	0.095
55690.7	55693.7	22.753	47.181	0.064
55690.7	55693.7	23.104	47.054	0.063
55690.7	55693.7	23.455	46.927	0.093
55690.7	55693.7	23.807	46.800	0.135
55690.7	55693.7	24.158	46.673	0.180
55690.7	55693.7	24.509	46.546	0.227
55690.7	55693.7	16.861	45.384	0.199
55690.7	55693.7	17.115	45.484	0.152
55690.7	55693.7	17.369	45.583	0.109
55690.7	55693.7	17.622	45.683	0.076
55690.7	55693.7	17.876	45.782	0.070
55690.7	55693.7	18.130	45.882	0.096
55690.7	55693.7	18.384	45.981	0.137
55690.7	55693.7	14.137	46.524	0.003
55690.7	55693.7	14.391	46.199	0.003
55690.7	55693.7	14.670	46.107	0.003
55690.7	55693.7	14.740	46.024	0.007
55690.7	55693.7	14.836	45.945	0.006
55690.7	55693.7	14.931	45.863	0.023
55690.7	55693.7	15.057	45.722	0.030
55690.7	55693.7	15.127	45.720	0.029
55690.7	55693.7	15.167	45.667	0.026
55690.7	55693.7	10.176	45.592	0.007
55690.7	55693.7	10.161	45.603	0.012
55690.7	55693.7	10.161	45.581	0.004
55690.7	55693.7	9.681	44.811	0.004
55696.7	55699.7	22.402	47.317	0.120
55696.7	55699.7	22.612	47.375	0.065
55696.7	55699.7	22.823	47.376	0.059
55696.7	55699.7	23.034	47.319	0.067
55696.7	55699.7	23.245	47.204	0.075
55696.7	55699.7	23.455	47.032	0.103
55696.7	55699.7	23.666	46.802	0.172
55696.7	55699.7	16.861	45.320	0.154
55696.7	55699.7	17.115	45.447	0.120
55696.7	55699.7	17.369	45.574	0.090
55696.7	55699.7	17.622	45.701	0.066
55696.7	55699.7	17.876	45.828	0.059
55696.7	55699.7	18.130	45.956	0.073
55696.7	55699.7	18.384	46.083	0.099
55696.7	55699.7	14.137	46.612	0.003
55696.7	55699.7	14.391	46.311	0.003
55696.7	55699.7	14.670	46.139	0.005
55696.7	55699.7	14.740	46.076	0.009
55696.7	55699.7	14.836	45.978	0.010
55696.7	55699.7	14.931	45.876	0.023
55696.7	55699.7	15.057	45.739	0.030
55696.7	55699.7	15.127	45.695	0.030
55696.7	55699.7	15.167	45.661	0.026
55696.7	55699.7	10.934	46.351	0.022
55696.7	55699.7	11.360	46.548	0.023
55696.7	55699.7	11.352	46.596	0.022
55696.7	55699.7	10.176	45.587	0.017
55696.7	55699.7	9.681	44.812	0.005
55696.7	55699.7	11.353	46.572	0.022
55696.7	55699.7	11.453	46.625	0.056
55702.7	55705.7	22.402	47.315	0.080
55702.7	55705.7	22.753	47.283	0.057
55702.7	55705.7	23.104	47.252	0.049
55702.7	55705.7	23.455	47.220	0.063
55702.7	55705.7	23.807	47.189	0.089
55702.7	55705.7	24.158	47.158	0.119
55702.7	55705.7	24.509	47.126	0.151
55702.7	55705.7	16.861	45.280	0.150
55702.7	55705.7	17.115	45.420	0.117
55702.7	55705.7	17.369	45.561	0.087
55702.7	55705.7	17.622	45.701	0.062
55702.7	55705.7	17.876	45.842	0.053
55702.7	55705.7	18.130	45.983	0.066
55702.7	55705.7	18.384	46.123	0.092
55702.7	55705.7	14.137	46.663	0.003
55702.7	55705.7	14.391	46.419	0.004
55702.7	55705.7	14.670	46.319	0.002
55702.7	55705.7	14.740	46.256	0.010
55702.7	55705.7	14.836	46.175	0.009
55702.7	55705.7	14.931	46.090	0.020
55702.7	55705.7	15.057	46.019	0.026
55702.7	55705.7	15.127	45.942	0.024
55702.7	55705.7	15.167	45.863	0.024
55702.7	55705.7	10.164	45.586	0.016
55702.7	55705.7	10.363	45.809	0.028
55702.7	55705.7	10.505	45.956	0.029
55702.7	55705.7	10.633	46.029	0.011
55702.7	55705.7	9.922	45.189	0.007
55702.7	55705.7	11.531	46.678	0.022
55702.7	55705.7	10.019	45.352	0.010
55702.7	55705.7	10.176	45.593	0.006
55702.7	55705.7	10.934	46.353	0.022
55702.7	55705.7	11.360	46.608	0.023
55711.7	55714.7	22.402	47.168	0.152
55711.7	55714.7	22.612	47.206	0.085
55711.7	55714.7	22.823	47.204	0.067
55711.7	55714.7	23.034	47.160	0.076
55711.7	55714.7	23.245	47.075	0.085
55711.7	55714.7	23.455	46.950	0.104
55711.7	55714.7	23.666	46.783	0.154
55711.7	55714.7	16.861	45.378	0.147
55711.7	55714.7	17.115	45.482	0.113
55711.7	55714.7	17.369	45.587	0.082
55711.7	55714.7	17.622	45.692	0.059
55711.7	55714.7	17.876	45.796	0.054
55711.7	55714.7	18.130	45.901	0.072
55711.7	55714.7	18.384	46.005	0.100
55711.7	55714.7	14.137	47.123	0.003
55711.7	55714.7	14.391	46.488	0.003
55711.7	55714.7	14.670	46.404	0.002
55711.7	55714.7	14.740	46.319	0.010
55711.7	55714.7	14.836	46.251	0.009
55711.7	55714.7	14.931	46.145	0.021
55711.7	55714.7	15.057	46.028	0.027
55711.7	55714.7	15.127	45.977	0.026
55711.7	55714.7	15.167	45.949	0.024
55711.7	55714.7	11.352	46.593	0.022
55711.7	55714.7	11.353	46.566	0.022
55711.7	55714.7	11.372	46.590	0.022
55723.7	55726.7	22.402	47.276	0.098
55723.7	55726.7	22.683	47.212	0.052
55723.7	55726.7	22.964	47.107	0.064
55723.7	55726.7	23.245	46.960	0.077
55723.7	55726.7	23.526	46.772	0.106
55723.7	55726.7	23.807	46.543	0.185
55723.7	55726.7	24.088	46.272	0.315
55723.7	55726.7	16.861	45.484	0.139
55723.7	55726.7	17.115	45.570	0.108
55723.7	55726.7	17.369	45.656	0.080
55723.7	55726.7	17.622	45.742	0.062
55723.7	55726.7	17.876	45.828	0.060
55723.7	55726.7	18.130	45.914	0.077
55723.7	55726.7	18.384	46.000	0.103
55723.7	55726.7	14.137	46.920	0.001
55723.7	55726.7	14.391	46.554	0.002
55723.7	55726.7	14.670	46.461	0.002
55723.7	55726.7	14.740	46.390	0.005
55723.7	55726.7	14.836	46.306	0.005
55723.7	55726.7	14.931	46.212	0.018
55723.7	55726.7	15.057	46.079	0.024
55723.7	55726.7	10.633	46.066	0.010
55723.7	55726.7	11.377	46.552	0.022
55723.7	55726.7	11.377	46.561	0.022
55723.7	55726.7	11.377	46.572	0.022
55723.7	55726.7	9.903	45.169	0.002
55726.7	55729.7	22.402	47.192	0.105
55726.7	55729.7	22.612	47.176	0.061
55726.7	55729.7	22.823	47.136	0.055
55726.7	55729.7	23.034	47.071	0.066
55726.7	55729.7	23.245	46.981	0.075
55726.7	55729.7	23.455	46.866	0.090
55726.7	55729.7	23.666	46.727	0.128
55726.7	55729.7	16.861	45.347	0.123
55726.7	55729.7	17.115	45.457	0.094
55726.7	55729.7	17.369	45.568	0.068
55726.7	55729.7	17.622	45.678	0.048
55726.7	55729.7	17.876	45.788	0.043
55726.7	55729.7	18.130	45.899	0.057
55726.7	55729.7	18.384	46.009	0.082
55726.7	55729.7	14.137	46.881	0.002
55726.7	55729.7	14.391	46.529	0.002
55726.7	55729.7	14.670	46.427	0.002
55726.7	55729.7	14.740	46.399	0.006
55726.7	55729.7	14.836	46.307	0.006
55726.7	55729.7	14.931	46.219	0.012
55726.7	55729.7	15.057	46.098	0.017
55726.7	55729.7	9.903	45.173	0.002
55726.7	55729.7	11.371	46.556	0.022
55726.7	55729.7	10.934	46.278	0.022
55726.7	55729.7	9.681	44.821	0.007
55729.7	55732.7	22.402	46.895	0.154
55729.7	55732.7	22.683	46.950	0.079
55729.7	55732.7	22.964	46.951	0.076
55729.7	55732.7	23.245	46.898	0.090
55729.7	55732.7	23.526	46.790	0.108
55729.7	55732.7	23.807	46.627	0.168
55729.7	55732.7	24.088	46.410	0.287
55729.7	55732.7	16.861	45.292	0.097
55729.7	55732.7	17.115	45.404	0.076
55729.7	55732.7	17.369	45.517	0.057
55729.7	55732.7	17.622	45.630	0.043
55729.7	55732.7	17.876	45.742	0.040
55729.7	55732.7	18.130	45.855	0.049
55729.7	55732.7	18.384	45.968	0.066
55729.7	55732.7	14.137	46.885	0.002
55729.7	55732.7	14.391	46.551	0.003
55729.7	55732.7	14.670	46.423	0.002
55729.7	55732.7	14.740	46.361	0.008
55729.7	55732.7	14.836	46.284	0.008
55729.7	55732.7	14.931	46.194	0.012
55729.7	55732.7	15.057	46.050	0.017
55729.7	55732.7	15.127	46.013	0.023
55729.7	55732.7	15.167	45.934	0.023
55729.7	55732.7	10.176	45.603	0.021
55729.7	55732.7	9.681	44.849	0.009
55729.7	55732.7	9.681	44.825	0.009
55729.7	55732.7	10.161	45.552	0.004
55732.7	55735.7	22.402	46.947	0.132
55732.7	55735.7	22.648	46.853	0.097
55732.7	55735.7	22.893	46.759	0.080
55732.7	55735.7	23.139	46.665	0.090
55732.7	55735.7	23.385	46.571	0.122
55732.7	55735.7	23.631	46.477	0.162
55732.7	55735.7	16.861	45.342	0.113
55732.7	55735.7	17.166	45.452	0.081
55732.7	55735.7	17.470	45.563	0.054
55732.7	55735.7	17.775	45.673	0.041
55732.7	55735.7	18.079	45.784	0.053
55732.7	55735.7	18.384	45.895	0.080
55732.7	55735.7	14.740	46.400	0.013
55732.7	55735.7	14.836	46.310	0.011
55732.7	55735.7	14.931	46.231	0.012
55732.7	55735.7	15.057	46.083	0.017
55732.7	55735.7	10.176	45.596	0.006
55735.7	55738.7	22.402	46.874	0.116
55735.7	55738.7	22.612	46.875	0.096
55735.7	55738.7	22.823	46.876	0.080
55735.7	55738.7	23.034	46.878	0.070
55735.7	55738.7	23.245	46.879	0.069
55735.7	55738.7	23.455	46.881	0.079
55735.7	55738.7	23.666	46.882	0.094
55735.7	55738.7	16.861	45.331	0.146
55735.7	55738.7	17.115	45.435	0.113
55735.7	55738.7	17.369	45.540	0.084
55735.7	55738.7	17.622	45.645	0.063
55735.7	55738.7	17.876	45.749	0.059
55735.7	55738.7	18.130	45.854	0.075
55735.7	55738.7	18.384	45.958	0.101
55735.7	55738.7	14.137	46.987	0.001
55735.7	55738.7	14.391	46.582	0.002
55735.7	55738.7	14.670	46.452	0.001
55735.7	55738.7	14.740	46.394	0.005
55735.7	55738.7	14.836	46.313	0.005
55735.7	55738.7	14.931	46.227	0.017
55735.7	55738.7	15.057	46.086	0.024
55735.7	55738.7	10.161	45.553	0.006
55738.7	55741.7	22.402	47.112	0.120
55738.7	55741.7	22.753	47.239	0.058
55738.7	55741.7	23.104	47.302	0.054
55738.7	55741.7	23.455	47.300	0.064
55738.7	55741.7	23.807	47.233	0.084
55738.7	55741.7	24.158	47.101	0.144
55738.7	55741.7	24.509	46.903	0.252
55738.7	55741.7	16.861	45.294	0.111
55738.7	55741.7	17.115	45.404	0.087
55738.7	55741.7	17.369	45.513	0.066
55738.7	55741.7	17.622	45.623	0.051
55738.7	55741.7	17.876	45.733	0.047
55738.7	55741.7	18.130	45.843	0.058
55738.7	55741.7	18.384	45.952	0.077
55738.7	55741.7	14.137	46.956	0.002
55738.7	55741.7	14.391	46.543	0.004
55738.7	55741.7	14.670	46.440	0.002
55738.7	55741.7	14.740	46.406	0.004
55738.7	55741.7	14.836	46.318	0.008
55738.7	55741.7	14.931	46.237	0.012
55738.7	55741.7	15.057	46.109	0.017
55738.7	55741.7	10.161	45.549	0.005
55738.7	55741.7	10.161	45.548	0.004
55741.7	55744.7	22.402	47.112	0.106
55741.7	55744.7	22.753	47.045	0.075
55741.7	55744.7	23.104	46.978	0.065
55741.7	55744.7	23.455	46.910	0.085
55741.7	55744.7	23.807	46.843	0.121
55741.7	55744.7	24.158	46.775	0.162
55741.7	55744.7	24.509	46.708	0.206
55741.7	55744.7	16.861	45.221	0.180
55741.7	55744.7	17.115	45.328	0.139
55741.7	55744.7	17.369	45.436	0.102
55741.7	55744.7	17.622	45.543	0.075
55741.7	55744.7	17.876	45.651	0.069
55741.7	55744.7	18.130	45.758	0.089
55741.7	55744.7	18.384	45.865	0.123
55741.7	55744.7	14.137	46.951	0.001
55741.7	55744.7	14.391	46.571	0.002
55741.7	55744.7	14.670	46.480	0.002
55741.7	55744.7	14.740	46.432	0.004
55741.7	55744.7	14.836	46.347	0.006
55741.7	55744.7	14.931	46.297	0.017
55741.7	55744.7	15.057	46.181	0.024
55741.7	55744.7	10.161	45.544	0.004
55741.7	55744.7	10.176	45.582	0.007
55741.7	55744.7	10.161	45.545	0.009
55741.7	55744.7	11.544	46.614	0.022
55741.7	55744.7	9.903	45.173	0.003
55744.7	55747.7	22.402	47.155	0.121
55744.7	55747.7	22.612	47.088	0.096
55744.7	55747.7	22.823	47.022	0.078
55744.7	55747.7	23.034	46.956	0.073
55744.7	55747.7	23.245	46.890	0.083
55744.7	55747.7	23.455	46.823	0.104
55744.7	55747.7	23.666	46.757	0.131
55744.7	55747.7	16.861	45.295	0.125
55744.7	55747.7	17.115	45.392	0.096
55744.7	55747.7	17.369	45.490	0.069
55744.7	55747.7	17.622	45.587	0.050
55744.7	55747.7	17.876	45.685	0.046
55744.7	55747.7	18.130	45.783	0.062
55744.7	55747.7	18.384	45.880	0.088
55744.7	55747.7	14.740	46.413	0.017
55744.7	55747.7	14.836	46.366	0.016
55744.7	55747.7	14.931	46.276	0.012
55744.7	55747.7	15.057	46.159	0.017
55744.7	55747.7	9.903	45.169	0.004
55744.7	55747.7	9.903	45.159	0.006
55753.7	55756.6	22.402	46.712	0.265
55753.7	55756.6	22.648	46.622	0.200
55753.7	55756.6	22.893	46.532	0.156
55753.7	55756.6	23.139	46.443	0.149
55753.7	55756.6	23.385	46.353	0.184
55753.7	55756.6	23.631	46.263	0.244
55753.7	55756.6	16.861	45.392	0.086
55753.7	55756.6	17.166	45.486	0.061
55753.7	55756.6	17.470	45.580	0.038
55753.7	55756.6	17.775	45.675	0.028
55753.7	55756.6	18.079	45.769	0.041
55753.7	55756.6	18.384	45.863	0.063
55753.7	55756.6	14.137	46.910	0.003
55753.7	55756.6	14.391	46.455	0.004
55753.7	55756.6	14.670	46.389	0.004
55753.7	55756.6	14.740	46.295	0.009
55753.7	55756.6	14.836	46.245	0.008
55753.7	55756.6	14.931	46.168	0.013
55753.7	55756.6	15.057	46.067	0.017
55753.7	55756.6	15.127	46.069	0.022
55753.7	55756.6	15.167	45.986	0.022
55753.7	55756.6	10.161	45.577	0.004
55753.7	55756.6	11.353	46.495	0.022
55759.7	55762.7	22.402	46.610	0.202
55759.7	55762.7	22.542	46.603	0.178
55759.7	55762.7	22.683	46.597	0.156
55759.7	55762.7	22.823	46.590	0.139
55759.7	55762.7	22.964	46.584	0.127
55759.7	55762.7	23.104	46.577	0.121
55759.7	55762.7	23.245	46.571	0.124
55759.7	55762.7	16.861	45.501	0.180
55759.7	55762.7	17.115	45.557	0.136
55759.7	55762.7	17.369	45.613	0.097
55759.7	55762.7	17.622	45.670	0.071
55759.7	55762.7	17.876	45.726	0.075
55759.7	55762.7	18.130	45.782	0.105
55759.7	55762.7	18.384	45.839	0.146
55759.7	55762.7	14.391	46.434	0.004
55759.7	55762.7	14.670	46.316	0.002
55759.7	55762.7	14.740	46.246	0.019
55759.7	55762.7	14.836	46.170	0.010
55759.7	55762.7	14.931	46.093	0.018
55759.7	55762.7	15.057	45.979	0.025
55759.7	55762.7	10.161	45.562	0.005
55759.7	55762.7	10.176	45.584	0.006
55765.7	55768.6	22.402	46.759	0.217
55765.7	55768.6	22.648	46.695	0.169
55765.7	55768.6	22.893	46.632	0.136
55765.7	55768.6	23.139	46.569	0.131
55765.7	55768.6	23.385	46.505	0.155
55765.7	55768.6	23.631	46.442	0.199
55765.7	55768.6	23.877	46.379	0.252
55765.7	55768.6	16.861	45.332	0.106
55765.7	55768.6	17.115	45.429	0.082
55765.7	55768.6	17.369	45.526	0.060
55765.7	55768.6	17.622	45.623	0.045
55765.7	55768.6	17.876	45.720	0.042
55765.7	55768.6	18.130	45.818	0.055
55765.7	55768.6	18.384	45.915	0.075
55765.7	55768.6	14.137	47.016	0.004
55765.7	55768.6	14.391	46.385	0.004
55765.7	55768.6	14.670	46.327	0.002
55765.7	55768.6	14.740	46.249	0.010
55765.7	55768.6	14.836	46.148	0.008
55765.7	55768.6	14.931	46.071	0.013
55765.7	55768.6	15.057	45.946	0.017
55765.7	55768.6	9.922	45.191	0.006
55765.7	55768.6	10.019	45.338	0.007
55765.7	55768.6	9.422	44.465	0.012
55765.7	55768.6	10.164	45.546	0.014
55765.7	55768.6	10.363	45.689	0.016
55765.7	55768.6	9.686	44.818	0.005
55765.7	55768.6	10.505	45.972	0.070
55765.7	55768.6	10.161	45.564	0.004
55765.7	55768.6	9.903	45.184	0.003
55771.7	55774.7	22.402	46.471	0.233
55771.7	55774.7	22.648	46.451	0.186
55771.7	55774.7	22.893	46.431	0.150
55771.7	55774.7	23.139	46.411	0.133
55771.7	55774.7	23.385	46.391	0.142
55771.7	55774.7	23.631	46.371	0.173
55771.7	55774.7	23.877	46.351	0.217
55771.7	55774.7	16.861	45.240	0.163
55771.7	55774.7	17.115	45.356	0.126
55771.7	55774.7	17.369	45.473	0.093
55771.7	55774.7	17.622	45.589	0.067
55771.7	55774.7	17.876	45.706	0.060
55771.7	55774.7	18.130	45.822	0.077
55771.7	55774.7	18.384	45.939	0.107
55771.7	55774.7	14.740	46.192	0.022
55771.7	55774.7	14.836	46.119	0.019
55771.7	55774.7	14.931	46.034	0.018
55771.7	55774.7	15.057	45.885	0.025
55771.7	55774.7	9.903	45.184	0.004
55771.7	55774.7	9.903	45.179	0.003
55771.7	55774.7	9.903	45.164	0.007
55774.7	55777.7	22.402	46.861	0.142
55774.7	55777.7	22.648	46.815	0.110
55774.7	55777.7	22.893	46.770	0.089
55774.7	55777.7	23.139	46.724	0.085
55774.7	55777.7	23.385	46.678	0.102
55774.7	55777.7	23.631	46.632	0.131
55774.7	55777.7	23.877	46.587	0.167
55774.7	55777.7	16.861	45.334	0.106
55774.7	55777.7	17.115	45.421	0.080
55774.7	55777.7	17.369	45.507	0.057
55774.7	55777.7	17.622	45.594	0.041
55774.7	55777.7	17.876	45.680	0.039
55774.7	55777.7	18.130	45.767	0.054
55774.7	55777.7	18.384	45.853	0.076
55774.7	55777.7	14.137	46.798	0.003
55774.7	55777.7	14.391	46.419	0.004
55774.7	55777.7	14.670	46.291	0.003
55774.7	55777.7	14.740	46.199	0.010
55774.7	55777.7	14.836	46.137	0.009
55774.7	55777.7	14.931	46.055	0.014
55774.7	55777.7	15.057	45.954	0.019
55774.7	55777.7	15.127	45.905	0.018
55774.7	55777.7	15.167	45.851	0.017
55774.7	55777.7	11.531	46.734	0.022
55774.7	55777.7	9.903	45.181	0.008
55774.7	55777.7	11.347	46.534	0.022
55777.7	55780.7	22.402	46.809	0.176
55777.7	55780.7	22.683	46.881	0.091
55777.7	55780.7	22.964	46.894	0.082
55777.7	55780.7	23.245	46.848	0.094
55777.7	55780.7	23.526	46.743	0.114
55777.7	55780.7	23.807	46.580	0.180
55777.7	55780.7	24.088	46.358	0.309
55777.7	55780.7	16.861	45.396	0.211
55777.7	55780.7	17.115	45.461	0.164
55777.7	55780.7	17.369	45.526	0.123
55777.7	55780.7	17.622	45.591	0.097
55777.7	55780.7	17.876	45.656	0.098
55777.7	55780.7	18.130	45.721	0.127
55777.7	55780.7	18.384	45.786	0.169
55777.7	55780.7	14.740	46.454	0.018
55777.7	55780.7	14.836	46.424	0.016
55777.7	55780.7	14.931	46.341	0.017
55777.7	55780.7	15.057	46.232	0.024
55777.7	55780.7	10.161	45.555	0.007
55777.7	55780.7	9.922	45.189	0.012
55777.7	55780.7	10.019	45.330	0.021
55777.7	55780.7	9.422	44.467	0.008
55777.7	55780.7	10.164	45.540	0.014
55777.7	55780.7	10.363	45.747	0.020
55777.7	55780.7	9.686	44.810	0.010
55777.7	55780.7	10.505	45.910	0.054
55777.7	55780.7	10.161	45.540	0.010
55777.7	55780.7	10.161	45.549	0.004
55780.7	55783.7	22.402	46.801	0.132
55780.7	55783.7	22.612	46.779	0.108
55780.7	55783.7	22.823	46.757	0.088
55780.7	55783.7	23.034	46.736	0.078
55780.7	55783.7	23.245	46.714	0.081
55780.7	55783.7	23.455	46.692	0.096
55780.7	55783.7	23.666	46.671	0.118
55780.7	55783.7	16.861	45.476	0.146
55780.7	55783.7	17.115	45.537	0.110
55780.7	55783.7	17.369	45.599	0.078
55780.7	55783.7	17.622	45.660	0.056
55780.7	55783.7	17.876	45.721	0.059
55780.7	55783.7	18.130	45.782	0.083
55780.7	55783.7	18.384	45.843	0.116
55780.7	55783.7	14.137	46.844	0.002
55780.7	55783.7	14.391	46.690	0.003
55780.7	55783.7	14.670	46.610	0.002
55780.7	55783.7	14.740	46.554	0.009
55780.7	55783.7	14.836	46.488	0.008
55780.7	55783.7	14.931	46.423	0.017
55780.7	55783.7	15.057	46.358	0.024
55780.7	55783.7	10.161	45.549	0.007
55780.7	55783.7	9.699	44.846	0.016
55780.7	55783.7	9.699	44.839	0.012
55792.7	55795.7	22.402	47.096	0.135
55792.7	55795.7	22.542	47.006	0.113
55792.7	55795.7	22.683	46.916	0.098
55792.7	55795.7	22.823	46.827	0.091
55792.7	55795.7	22.964	46.737	0.096
55792.7	55795.7	23.104	46.647	0.111
55792.7	55795.7	16.861	45.296	0.101
55792.7	55795.7	17.166	45.397	0.073
55792.7	55795.7	17.470	45.499	0.050
55792.7	55795.7	17.775	45.601	0.039
55792.7	55795.7	18.079	45.702	0.051
55792.7	55795.7	18.384	45.804	0.074
55792.7	55795.7	14.740	46.435	0.015
55792.7	55795.7	14.836	46.368	0.015
55792.7	55795.7	14.931	46.343	0.017
55792.7	55795.7	15.057	46.244	0.024
55792.7	55795.7	15.127	46.235	0.021
55792.7	55795.7	15.167	46.167	0.022
55792.7	55795.7	9.903	45.176	0.004
55792.7	55795.7	11.351	46.537	0.024
55891.7	55894.7	22.402	46.538	0.225
55891.7	55894.7	22.648	46.681	0.123
55891.7	55894.7	22.893	46.756	0.094
55891.7	55894.7	23.139	46.766	0.102
55891.7	55894.7	23.385	46.708	0.111
55891.7	55894.7	23.631	46.585	0.145
55891.7	55894.7	23.877	46.394	0.238
55891.7	55894.7	16.861	45.303	0.216
55891.7	55894.7	17.115	45.399	0.168
55891.7	55894.7	17.369	45.495	0.125
55891.7	55894.7	17.622	45.591	0.095
55891.7	55894.7	17.876	45.686	0.091
55891.7	55894.7	18.130	45.782	0.115
55891.7	55894.7	18.384	45.878	0.155
55891.7	55894.7	14.670	46.308	0.003
55891.7	55894.7	14.740	46.269	0.003
55891.7	55894.7	14.836	46.146	0.025
55891.7	55894.7	14.931	46.116	0.024
55891.7	55894.7	15.057	45.999	0.030
55891.7	55894.7	15.167	45.909	0.026
55891.7	55894.7	11.546	46.604	0.049
55894.7	55897.7	22.402	47.016	0.126
55894.7	55897.7	22.542	46.927	0.106
55894.7	55897.7	22.683	46.838	0.090
55894.7	55897.7	22.823	46.749	0.084
55894.7	55897.7	22.964	46.659	0.089
55894.7	55897.7	23.104	46.570	0.102
55894.7	55897.7	16.861	45.303	0.216
55894.7	55897.7	17.166	45.418	0.159
55894.7	55897.7	17.470	45.533	0.111
55894.7	55897.7	17.775	45.648	0.089
55894.7	55897.7	18.079	45.763	0.108
55894.7	55897.7	18.384	45.878	0.155
55894.7	55897.7	14.670	46.281	0.003
55894.7	55897.7	14.740	46.232	0.011
55894.7	55897.7	14.836	46.146	0.025
55894.7	55897.7	14.931	46.116	0.024
55894.7	55897.7	15.127	45.964	0.029
55894.7	55897.7	15.167	45.909	0.026
55894.7	55897.7	11.353	46.658	0.022
55894.7	55897.7	11.353	46.663	0.022
55894.7	55897.7	10.633	46.100	0.009
55930.7	55933.7	22.402	46.756	0.133
55930.7	55933.7	22.648	46.737	0.105
55930.7	55933.7	22.893	46.717	0.086
55930.7	55933.7	23.139	46.697	0.081
55930.7	55933.7	23.385	46.678	0.093
55930.7	55933.7	23.631	46.658	0.117
55930.7	55933.7	23.877	46.638	0.146
55930.7	55933.7	16.861	45.366	0.090
55930.7	55933.7	17.115	45.473	0.071
55930.7	55933.7	17.369	45.579	0.053
55930.7	55933.7	17.622	45.686	0.041
55930.7	55933.7	17.876	45.792	0.038
55930.7	55933.7	18.130	45.899	0.047
55930.7	55933.7	18.384	46.006	0.063
55930.7	55933.7	14.137	47.083	0.001
55930.7	55933.7	14.391	46.616	0.001
55930.7	55933.7	14.670	46.498	0.001
55930.7	55933.7	14.740	46.435	0.006
55930.7	55933.7	14.836	46.382	0.006
55930.7	55933.7	14.931	46.319	0.019
55930.7	55933.7	15.057	46.225	0.023
55930.7	55933.7	15.127	46.222	0.023
55930.7	55933.7	15.167	46.174	0.023
55930.7	55933.7	11.335	46.650	0.022
55930.7	55933.7	10.176	45.637	0.007
55930.7	55933.7	11.353	46.664	0.022
55930.7	55933.7	10.161	45.625	0.004
55930.7	55933.7	10.161	45.629	0.012
55930.7	55933.7	11.352	46.670	0.022
55951.7	55954.7	22.402	46.770	0.161
55951.7	55954.7	22.753	46.711	0.113
55951.7	55954.7	23.104	46.651	0.092
55951.7	55954.7	23.455	46.591	0.115
55951.7	55954.7	23.807	46.531	0.163
55951.7	55954.7	24.158	46.472	0.221
55951.7	55954.7	16.861	45.400	0.085
55951.7	55954.7	17.166	45.506	0.063
55951.7	55954.7	17.470	45.613	0.044
55951.7	55954.7	17.775	45.719	0.035
55951.7	55954.7	18.079	45.826	0.044
55951.7	55954.7	18.384	45.933	0.063
55951.7	55954.7	14.137	47.095	0.001
55951.7	55954.7	14.391	46.495	0.001
55951.7	55954.7	14.670	46.344	0.001
55951.7	55954.7	14.740	46.296	0.003
55951.7	55954.7	14.836	46.248	0.004
55951.7	55954.7	14.931	46.199	0.018
55951.7	55954.7	15.057	46.098	0.024
55951.7	55954.7	15.127	46.084	0.021
55951.7	55954.7	15.167	46.037	0.022
55951.7	55954.7	10.161	45.616	0.003
55951.7	55954.7	11.531	46.783	0.043
55951.7	55954.7	10.633	46.202	0.007
55951.7	55954.7	11.353	46.644	0.022
55972.7	55975.7	22.402	45.868	0.648
55972.7	55975.7	22.648	46.259	0.355
55972.7	55975.7	22.893	46.528	0.187
55972.7	55975.7	23.139	46.676	0.154
55972.7	55975.7	23.385	46.703	0.167
55972.7	55975.7	23.631	46.610	0.204
55972.7	55975.7	23.877	46.395	0.345
55972.7	55975.7	16.861	45.307	0.168
55972.7	55975.7	17.115	45.413	0.130
55972.7	55975.7	17.369	45.519	0.096
55972.7	55975.7	17.622	45.625	0.071
55972.7	55975.7	17.876	45.732	0.065
55972.7	55975.7	18.130	45.838	0.084
55972.7	55975.7	18.384	45.944	0.116
55972.7	55975.7	14.137	46.554	0.001
55972.7	55975.7	14.391	46.442	0.001
55972.7	55975.7	14.670	46.335	0.001
55972.7	55975.7	14.740	46.288	0.005
55972.7	55975.7	14.836	46.237	0.004
55972.7	55975.7	14.931	46.198	0.019
55972.7	55975.7	15.057	46.085	0.026
55972.7	55975.7	15.127	46.095	0.028
55972.7	55975.7	15.167	46.040	0.023
55972.7	55975.7	11.352	46.621	0.022
55972.7	55975.7	9.903	45.194	0.006
55972.7	55975.7	9.699	44.854	0.010
55972.7	55975.7	9.922	45.230	0.006
55972.7	55975.7	10.019	45.398	0.007
55972.7	55975.7	9.422	44.483	0.011
55972.7	55975.7	10.164	45.620	0.010
55972.7	55975.7	9.686	44.829	0.006
55972.7	55975.7	10.363	45.864	0.017
55972.7	55975.7	10.505	46.032	0.034
55987.7	55990.6	22.402	46.434	0.253
55987.7	55990.6	22.648	46.412	0.200
55987.7	55990.6	22.893	46.391	0.157
55987.7	55990.6	23.139	46.369	0.135
55987.7	55990.6	23.385	46.347	0.143
55987.7	55990.6	23.631	46.326	0.178
55987.7	55990.6	23.877	46.304	0.227
55987.7	55990.6	16.861	45.409	0.168
55987.7	55990.6	17.115	45.522	0.132
55987.7	55990.6	17.369	45.636	0.100
55987.7	55990.6	17.622	45.750	0.076
55987.7	55990.6	17.876	45.864	0.070
55987.7	55990.6	18.130	45.978	0.086
55987.7	55990.6	18.384	46.092	0.115
55987.7	55990.6	14.740	46.284	0.021
55987.7	55990.6	14.836	46.250	0.018
55987.7	55990.6	14.931	46.192	0.020
55987.7	55990.6	15.057	46.136	0.026
55987.7	55990.6	15.127	46.165	0.024
55987.7	55990.6	15.167	46.080	0.023
55987.7	55990.6	9.681	44.833	0.004
55987.7	55990.6	9.922	45.242	0.005
55987.7	55990.6	10.019	45.409	0.007
55987.7	55990.6	9.422	44.486	0.009
55987.7	55990.6	10.164	45.618	0.011
55987.7	55990.6	9.686	44.835	0.005
55987.7	55990.6	10.363	45.854	0.023
55987.7	55990.6	10.505	45.997	0.031
55987.7	55990.6	11.352	46.641	0.022
56050.7	56053.7	22.402	46.935	0.138
56050.7	56053.7	22.542	46.866	0.116
56050.7	56053.7	22.683	46.797	0.100
56050.7	56053.7	22.823	46.728	0.091
56050.7	56053.7	22.964	46.659	0.092
56050.7	56053.7	23.104	46.590	0.103
56050.7	56053.7	16.861	45.597	0.160
56050.7	56053.7	17.166	45.651	0.108
56050.7	56053.7	17.470	45.704	0.063
56050.7	56053.7	17.775	45.758	0.049
56050.7	56053.7	18.079	45.811	0.084
56050.7	56053.7	18.384	45.865	0.133
56050.7	56053.7	14.137	46.553	0.002
56050.7	56053.7	14.391	46.325	0.003
56050.7	56053.7	14.670	46.244	0.003
56050.7	56053.7	14.740	46.166	0.011
56050.7	56053.7	14.836	46.131	0.010
56050.7	56053.7	14.931	46.054	0.021
56050.7	56053.7	15.057	45.872	0.029
56050.7	56053.7	15.127	45.879	0.028
56050.7	56053.7	15.167	45.753	0.026
56050.7	56053.7	10.161	45.738	0.006
56050.7	56053.7	11.536	46.741	0.022
56050.7	56053.7	10.161	45.736	0.006
56056.7	56059.7	22.402	46.766	0.194
56056.7	56059.7	22.542	46.711	0.166
56056.7	56059.7	22.683	46.656	0.142
56056.7	56059.7	22.823	46.601	0.126
56056.7	56059.7	22.964	46.546	0.120
56056.7	56059.7	23.104	46.491	0.126
56056.7	56059.7	23.245	46.436	0.143
56056.7	56059.7	16.861	45.545	0.144
56056.7	56059.7	17.115	45.612	0.110
56056.7	56059.7	17.369	45.680	0.079
56056.7	56059.7	17.622	45.747	0.058
56056.7	56059.7	17.876	45.814	0.059
56056.7	56059.7	18.130	45.881	0.081
56056.7	56059.7	18.384	45.949	0.112
56056.7	56059.7	14.137	46.589	0.002
56056.7	56059.7	14.391	46.368	0.003
56056.7	56059.7	14.670	46.257	0.002
56056.7	56059.7	14.740	46.196	0.011
56056.7	56059.7	14.836	46.157	0.010
56056.7	56059.7	14.931	46.098	0.021
56056.7	56059.7	15.057	46.044	0.027
56056.7	56059.7	15.127	46.024	0.025
56056.7	56059.7	15.167	45.951	0.024
56056.7	56059.7	10.934	46.516	0.023
56056.7	56059.7	11.360	46.722	0.023
56056.7	56059.7	10.161	45.750	0.004
56056.7	56059.7	9.903	45.294	0.003
56056.7	56059.7	11.372	46.725	0.022
56056.7	56059.7	11.338	46.707	0.022
56149.7	56152.7	22.672	46.160	0.332
56149.7	56152.7	23.291	46.456	0.184
56149.7	56152.7	23.910	46.079	0.221
56149.7	56152.7	24.529	46.677	0.435
56149.7	56152.7	16.861	45.314	0.139
56149.7	56152.7	17.369	45.492	0.079
56149.7	56152.7	17.876	45.670	0.057
56149.7	56152.7	18.384	45.848	0.101
56149.7	56152.7	14.740	46.031	0.034
56149.7	56152.7	14.836	45.973	0.026
56149.7	56152.7	14.931	45.941	0.025
56149.7	56152.7	15.057	45.838	0.030
56149.7	56152.7	15.127	45.882	0.029
56149.7	56152.7	15.167	45.807	0.026
56149.7	56152.7	10.633	46.145	0.008
56374.7	56377.6	22.402	46.782	0.185
56374.7	56377.6	22.648	46.718	0.142
56374.7	56377.6	22.893	46.655	0.111
56374.7	56377.6	23.139	46.591	0.104
56374.7	56377.6	23.385	46.527	0.125
56374.7	56377.6	23.631	46.463	0.163
56374.7	56377.6	23.877	46.399	0.210
56374.7	56377.6	16.861	45.494	0.151
56374.7	56377.6	17.115	45.523	0.114
56374.7	56377.6	17.369	45.552	0.083
56374.7	56377.6	17.622	45.581	0.066
56374.7	56377.6	17.876	45.610	0.073
56374.7	56377.6	18.130	45.640	0.101
56374.7	56377.6	18.384	45.669	0.136
56374.7	56377.6	14.137	46.411	0.002
56374.7	56377.6	14.391	46.218	0.003
56374.7	56377.6	14.670	46.181	0.002
56374.7	56377.6	14.740	46.133	0.012
56374.7	56377.6	14.836	46.101	0.010
56374.7	56377.6	14.931	46.090	0.021
56374.7	56377.6	15.057	46.009	0.027
56374.7	56377.6	15.127	46.022	0.024
56374.7	56377.6	15.167	45.982	0.024
56374.7	56377.6	10.176	45.707	0.006
56422.7	56425.7	22.402	46.720	0.192
56422.7	56425.7	22.542	46.655	0.161
56422.7	56425.7	22.683	46.590	0.136
56422.7	56425.7	22.823	46.526	0.121
56422.7	56425.7	22.964	46.461	0.120
56422.7	56425.7	23.104	46.397	0.132
56422.7	56425.7	23.245	46.332	0.156
56422.7	56425.7	16.861	45.361	0.176
56422.7	56425.7	17.115	45.453	0.135
56422.7	56425.7	17.369	45.546	0.097
56422.7	56425.7	17.622	45.639	0.070
56422.7	56425.7	17.876	45.731	0.066
56422.7	56425.7	18.130	45.824	0.089
56422.7	56425.7	18.384	45.916	0.125
56422.7	56425.7	14.670	46.016	0.002
56422.7	56425.7	14.740	46.001	0.008
56422.7	56425.7	14.836	45.969	0.024
56422.7	56425.7	14.931	45.935	0.025
56422.7	56425.7	15.057	45.843	0.031
56422.7	56425.7	15.127	45.848	0.031
56422.7	56425.7	15.167	45.811	0.027
56422.7	56425.7	11.302	46.450	0.022
56422.7	56425.7	10.176	45.702	0.006
56434.7	56437.7	22.402	46.811	0.206
56434.7	56437.7	22.648	46.686	0.154
56434.7	56437.7	22.893	46.562	0.125
56434.7	56437.7	23.139	46.438	0.135
56434.7	56437.7	23.385	46.314	0.178
56434.7	56437.7	23.631	46.190	0.237
56434.7	56437.7	16.861	45.571	0.142
56434.7	56437.7	17.166	45.666	0.098
56434.7	56437.7	17.470	45.761	0.060
56434.7	56437.7	17.775	45.855	0.041
56434.7	56437.7	18.079	45.950	0.063
56434.7	56437.7	18.384	46.045	0.103
56434.7	56437.7	14.137	46.322	0.002
56434.7	56437.7	14.391	46.107	0.004
56434.7	56437.7	14.670	46.041	0.004
56434.7	56437.7	14.740	45.991	0.014
56434.7	56437.7	14.836	45.983	0.012
56434.7	56437.7	14.931	45.953	0.023
56434.7	56437.7	15.057	45.885	0.029
56434.7	56437.7	15.127	45.862	0.028
56434.7	56437.7	15.167	45.837	0.025
56434.7	56437.7	11.353	46.474	0.022
56434.7	56437.7	11.425	46.522	0.022
56632.7	56635.7	22.402	47.735	0.035
56632.7	56635.7	22.718	47.633	0.020
56632.7	56635.7	23.034	47.510	0.026
56632.7	56635.7	23.350	47.365	0.032
56632.7	56635.7	23.666	47.200	0.047
56632.7	56635.7	23.982	47.013	0.083
56632.7	56635.7	24.298	46.806	0.139
56632.7	56635.7	16.861	45.349	0.070
56632.7	56635.7	17.115	45.500	0.055
56632.7	56635.7	17.369	45.652	0.042
56632.7	56635.7	17.622	45.803	0.031
56632.7	56635.7	17.876	45.955	0.027
56632.7	56635.7	18.130	46.106	0.032
56632.7	56635.7	18.384	46.258	0.043
56632.7	56635.7	14.740	45.918	0.017
56632.7	56635.7	14.836	45.852	0.017
56632.7	56635.7	14.931	45.786	0.019
56632.7	56635.7	15.057	45.697	0.025
56632.7	56635.7	15.127	45.696	0.024
56632.7	56635.7	15.167	45.663	0.023
56632.7	56635.7	11.371	46.375	0.022
56632.7	56635.7	11.532	46.478	0.022
56632.7	56635.7	10.934	46.307	0.022
56632.7	56635.7	11.360	46.424	0.023
56635.7	56638.7	22.402	47.790	0.040
56635.7	56638.7	22.718	47.769	0.021
56635.7	56638.7	23.034	47.697	0.026
56635.7	56638.7	23.350	47.576	0.032
56635.7	56638.7	23.666	47.404	0.049
56635.7	56638.7	23.982	47.182	0.089
56635.7	56638.7	24.298	46.911	0.153
56635.7	56638.7	16.861	45.489	0.034
56635.7	56638.7	17.115	45.604	0.027
56635.7	56638.7	17.369	45.719	0.020
56635.7	56638.7	17.622	45.835	0.014
56635.7	56638.7	17.876	45.950	0.013
56635.7	56638.7	18.130	46.066	0.016
56635.7	56638.7	18.384	46.181	0.023
56635.7	56638.7	14.137	46.418	0.001
56635.7	56638.7	14.391	46.190	0.002
56635.7	56638.7	14.670	46.043	0.003
56635.7	56638.7	14.740	45.949	0.006
56635.7	56638.7	14.836	45.903	0.006
56635.7	56638.7	14.931	45.825	0.013
56635.7	56638.7	15.057	45.726	0.017
56635.7	56638.7	15.127	45.723	0.016
56635.7	56638.7	15.167	45.670	0.016
56635.7	56638.7	11.352	46.405	0.022
56635.7	56638.7	11.353	46.431	0.022
56635.7	56638.7	10.961	46.322	0.022
56635.7	56638.7	11.015	46.336	0.019
56635.7	56638.7	11.536	46.507	0.020
56635.7	56638.7	11.352	46.431	0.024
56641.7	56644.6	22.402	47.349	0.064
56641.7	56644.6	22.753	47.135	0.043
56641.7	56644.6	23.104	46.921	0.053
56641.7	56644.6	23.455	46.707	0.084
56641.7	56644.6	23.807	46.494	0.120
56641.7	56644.6	24.158	46.280	0.158
56641.7	56644.6	24.509	46.066	0.197
56641.7	56644.6	16.861	45.408	0.143
56641.7	56644.6	17.115	45.500	0.110
56641.7	56644.6	17.369	45.591	0.080
56641.7	56644.6	17.622	45.683	0.058
56641.7	56644.6	17.876	45.774	0.055
56641.7	56644.6	18.130	45.866	0.074
56641.7	56644.6	18.384	45.958	0.102
56641.7	56644.6	14.137	46.268	0.002
56641.7	56644.6	14.391	46.100	0.003
56641.7	56644.6	14.670	45.992	0.005
56641.7	56644.6	14.740	45.909	0.006
56641.7	56644.6	14.836	45.882	0.010
56641.7	56644.6	15.057	45.699	0.024
56641.7	56644.6	10.633	46.183	0.014
56641.7	56644.6	10.633	45.954	0.013
56641.7	56644.6	11.352	46.341	0.022
56641.7	56644.6	10.176	45.722	0.006
56647.7	56650.7	22.402	47.702	0.070
56647.7	56650.7	22.753	47.707	0.034
56647.7	56650.7	23.104	47.662	0.039
56647.7	56650.7	23.455	47.567	0.048
56647.7	56650.7	23.807	47.422	0.072
56647.7	56650.7	24.158	47.227	0.134
56647.7	56650.7	24.509	46.982	0.231
56647.7	56650.7	16.861	45.472	0.053
56647.7	56650.7	17.115	45.630	0.042
56647.7	56650.7	17.369	45.787	0.032
56647.7	56650.7	17.622	45.945	0.024
56647.7	56650.7	17.876	46.102	0.020
56647.7	56650.7	18.130	46.260	0.024
56647.7	56650.7	18.384	46.417	0.032
56647.7	56650.7	14.137	46.557	0.002
56647.7	56650.7	14.391	46.134	0.002
56647.7	56650.7	14.670	46.018	0.002
56647.7	56650.7	14.740	45.969	0.006
56647.7	56650.7	14.836	45.913	0.006
56647.7	56650.7	14.931	45.847	0.015
56647.7	56650.7	15.057	45.776	0.018
56647.7	56650.7	15.127	45.799	0.016
56647.7	56650.7	15.167	45.743	0.017
56647.7	56650.7	11.352	46.400	0.022
56647.7	56650.7	11.352	46.336	0.023
56647.7	56650.7	10.176	45.712	0.006
56653.7	56656.7	22.402	47.654	0.060
56653.7	56656.7	22.683	47.570	0.043
56653.7	56656.7	22.964	47.486	0.037
56653.7	56656.7	23.245	47.402	0.045
56653.7	56656.7	23.526	47.318	0.062
56653.7	56656.7	23.807	47.234	0.083
56653.7	56656.7	24.088	47.150	0.105
56653.7	56656.7	16.861	45.596	0.069
56653.7	56656.7	17.115	45.727	0.053
56653.7	56656.7	17.369	45.859	0.038
56653.7	56656.7	17.622	45.990	0.026
56653.7	56656.7	17.876	46.121	0.022
56653.7	56656.7	18.130	46.252	0.029
56653.7	56656.7	18.384	46.384	0.042
56653.7	56656.7	14.137	46.615	0.001
56653.7	56656.7	14.391	46.290	0.002
56653.7	56656.7	14.670	46.170	0.003
56653.7	56656.7	14.740	46.111	0.004
56653.7	56656.7	14.836	46.063	0.002
56653.7	56656.7	15.127	45.926	0.008
56653.7	56656.7	10.176	45.714	0.025
56653.7	56656.7	11.352	46.409	0.022
56656.7	56659.7	22.402	47.628	0.080
56656.7	56659.7	22.753	47.597	0.039
56656.7	56659.7	23.104	47.507	0.049
56656.7	56659.7	23.455	47.360	0.061
56656.7	56659.7	23.807	47.155	0.104
56656.7	56659.7	24.158	46.891	0.199
56656.7	56659.7	24.509	46.570	0.342
56656.7	56659.7	16.861	45.544	0.054
56656.7	56659.7	17.115	45.685	0.042
56656.7	56659.7	17.369	45.827	0.032
56656.7	56659.7	17.622	45.969	0.023
56656.7	56659.7	17.876	46.111	0.020
56656.7	56659.7	18.130	46.252	0.024
56656.7	56659.7	18.384	46.394	0.033
56656.7	56659.7	14.137	46.757	0.001
56656.7	56659.7	14.391	46.317	0.002
56656.7	56659.7	14.670	46.204	0.001
56656.7	56659.7	14.740	46.170	0.004
56656.7	56659.7	14.836	46.125	0.002
56656.7	56659.7	15.127	45.991	0.009
56656.7	56659.7	10.176	45.719	0.008
56656.7	56659.7	11.371	46.429	0.022
56671.7	56674.7	22.402	47.279	0.085
56671.7	56674.7	22.753	47.412	0.040
56671.7	56674.7	23.104	47.467	0.039
56671.7	56674.7	23.455	47.444	0.046
56671.7	56674.7	23.807	47.342	0.065
56671.7	56674.7	24.158	47.161	0.120
56671.7	56674.7	24.509	46.901	0.212
56671.7	56674.7	16.861	45.408	0.217
56671.7	56674.7	17.115	45.527	0.169
56671.7	56674.7	17.369	45.645	0.124
56671.7	56674.7	17.622	45.764	0.090
56671.7	56674.7	17.876	45.883	0.080
56671.7	56674.7	18.130	46.002	0.102
56671.7	56674.7	18.384	46.121	0.142
56671.7	56674.7	14.137	46.873	0.001
56671.7	56674.7	14.391	46.462	0.002
56671.7	56674.7	14.670	46.374	0.001
56671.7	56674.7	14.740	46.332	0.005
56671.7	56674.7	14.836	46.228	0.002
56671.7	56674.7	11.353	46.428	0.023
56671.7	56674.7	11.353	46.425	0.022
56671.7	56674.7	11.353	46.437	0.023
56671.7	56674.7	11.352	46.472	0.022
56671.7	56674.7	10.176	45.728	0.006
56692.7	56695.7	22.402	47.365	0.087
56692.7	56695.7	22.683	47.292	0.064
56692.7	56695.7	22.964	47.219	0.055
56692.7	56695.7	23.245	47.146	0.065
56692.7	56695.7	23.526	47.073	0.089
56692.7	56695.7	23.807	47.001	0.118
56692.7	56695.7	24.088	46.928	0.149
56692.7	56695.7	16.861	45.416	0.178
56692.7	56695.7	17.115	45.519	0.137
56692.7	56695.7	17.369	45.621	0.099
56692.7	56695.7	17.622	45.724	0.071
56692.7	56695.7	17.876	45.826	0.066
56692.7	56695.7	18.130	45.929	0.087
56692.7	56695.7	18.384	46.031	0.122
56692.7	56695.7	14.137	46.869	0.002
56692.7	56695.7	14.391	46.479	0.002
56692.7	56695.7	14.670	46.407	0.002
56692.7	56695.7	14.740	46.367	0.004
56692.7	56695.7	14.836	46.319	0.002
56692.7	56695.7	11.352	46.492	0.039
56698.7	56701.6	22.402	47.177	0.119
56698.7	56701.6	22.683	47.087	0.087
56698.7	56701.6	22.964	46.997	0.071
56698.7	56701.6	23.245	46.907	0.083
56698.7	56701.6	23.526	46.817	0.115
56698.7	56701.6	23.807	46.727	0.154
56698.7	56701.6	24.088	46.637	0.196
56698.7	56701.6	16.861	45.467	0.160
56698.7	56701.6	17.115	45.562	0.125
56698.7	56701.6	17.369	45.658	0.095
56698.7	56701.6	17.622	45.754	0.074
56698.7	56701.6	17.876	45.849	0.071
56698.7	56701.6	18.130	45.945	0.088
56698.7	56701.6	18.384	46.041	0.116
56698.7	56701.6	14.391	46.424	0.001
56698.7	56701.6	14.670	46.350	0.001
56698.7	56701.6	14.740	46.292	0.003
56698.7	56701.6	14.836	46.254	0.002
56698.7	56701.6	10.633	46.094	0.062
56701.7	56704.7	22.402	46.908	0.227
56701.7	56704.7	22.612	47.037	0.131
56701.7	56704.7	22.823	47.113	0.087
56701.7	56704.7	23.034	47.136	0.085
56701.7	56704.7	23.245	47.107	0.093
56701.7	56704.7	23.455	47.025	0.104
56701.7	56704.7	23.666	46.891	0.140
56701.7	56704.7	16.861	45.386	0.155
56701.7	56704.7	17.115	45.502	0.123
56701.7	56704.7	17.369	45.618	0.095
56701.7	56704.7	17.622	45.734	0.075
56701.7	56704.7	17.876	45.850	0.070
56701.7	56704.7	18.130	45.966	0.083
56701.7	56704.7	18.384	46.082	0.108
56701.7	56704.7	14.137	46.808	0.001
56701.7	56704.7	14.391	46.490	0.002
56701.7	56704.7	14.670	46.387	0.002
56701.7	56704.7	14.740	46.339	0.007
56701.7	56704.7	14.836	46.302	0.006
56701.7	56704.7	14.931	46.253	0.020
56701.7	56704.7	15.057	46.180	0.026
56701.7	56704.7	15.127	46.199	0.024
56701.7	56704.7	15.167	46.133	0.023
56701.7	56704.7	10.176	45.755	0.014
56701.7	56704.7	11.352	46.479	0.023
56722.7	56725.7	22.402	47.080	0.124
56722.7	56725.7	22.683	47.088	0.065
56722.7	56725.7	22.964	47.065	0.060
56722.7	56725.7	23.245	47.010	0.073
56722.7	56725.7	23.526	46.923	0.086
56722.7	56725.7	23.807	46.804	0.120
56722.7	56725.7	24.088	46.654	0.193
56722.7	56725.7	16.861	45.460	0.160
56722.7	56725.7	17.115	45.515	0.119
56722.7	56725.7	17.369	45.569	0.082
56722.7	56725.7	17.622	45.624	0.058
56722.7	56725.7	17.876	45.679	0.062
56722.7	56725.7	18.130	45.734	0.091
56722.7	56725.7	18.384	45.789	0.129
56722.7	56725.7	14.137	46.922	0.001
56722.7	56725.7	14.391	46.611	0.001
56722.7	56725.7	14.670	46.549	0.001
56722.7	56725.7	14.740	46.501	0.004
56722.7	56725.7	14.836	46.460	0.001
56722.7	56725.7	10.961	46.317	0.007
56722.7	56725.7	11.015	46.361	0.010
56722.7	56725.7	11.352	46.430	0.022
56722.7	56725.7	11.367	46.475	0.010
56728.7	56731.7	22.402	47.088	0.129
56728.7	56731.7	22.753	47.005	0.092
56728.7	56731.7	23.104	46.922	0.085
56728.7	56731.7	23.455	46.840	0.114
56728.7	56731.7	23.807	46.757	0.161
56728.7	56731.7	24.158	46.674	0.214
56728.7	56731.7	16.861	45.332	0.200
56728.7	56731.7	17.166	45.455	0.147
56728.7	56731.7	17.470	45.578	0.100
56728.7	56731.7	17.775	45.701	0.077
56728.7	56731.7	18.079	45.823	0.095
56728.7	56731.7	18.384	45.946	0.139
56728.7	56731.7	14.137	46.776	0.001
56728.7	56731.7	14.391	46.569	0.001
56728.7	56731.7	14.670	46.496	0.001
56728.7	56731.7	14.740	46.450	0.003
56728.7	56731.7	14.836	46.416	0.002
56728.7	56731.7	11.352	46.468	0.023
56737.7	56740.7	22.402	47.095	0.167
56737.7	56740.7	22.542	47.124	0.104
56737.7	56740.7	22.683	47.123	0.080
56737.7	56740.7	22.823	47.094	0.086
56737.7	56740.7	22.964	47.035	0.097
56737.7	56740.7	23.104	46.947	0.106
56737.7	56740.7	16.861	45.378	0.301
56737.7	56740.7	17.166	45.551	0.227
56737.7	56740.7	17.470	45.724	0.162
56737.7	56740.7	17.775	45.896	0.124
56737.7	56740.7	18.079	46.069	0.136
56737.7	56740.7	18.384	46.242	0.189
56737.7	56740.7	14.137	46.693	0.001
56737.7	56740.7	14.391	46.475	0.001
56737.7	56740.7	14.670	46.400	0.001
56737.7	56740.7	14.740	46.331	0.007
56737.7	56740.7	14.836	46.297	0.006
56737.7	56740.7	14.931	46.266	0.023
56737.7	56740.7	15.057	46.127	0.030
56737.7	56740.7	15.127	46.174	0.028
56737.7	56740.7	15.167	46.124	0.026
56737.7	56740.7	10.176	45.731	0.006
56737.7	56740.7	11.364	46.444	0.030
56737.7	56740.7	11.364	46.451	0.030
56737.7	56740.7	10.176	45.734	0.006
56743.7	56746.7	22.402	47.795	0.051
56743.7	56746.7	22.718	47.804	0.027
56743.7	56746.7	23.034	47.780	0.031
56743.7	56746.7	23.350	47.723	0.038
56743.7	56746.7	23.666	47.633	0.048
56743.7	56746.7	23.982	47.509	0.078
56743.7	56746.7	24.298	47.352	0.132
56743.7	56746.7	16.861	45.443	0.118
56743.7	56746.7	17.115	45.621	0.093
56743.7	56746.7	17.369	45.798	0.071
56743.7	56746.7	17.622	45.976	0.053
56743.7	56746.7	17.876	46.154	0.044
56743.7	56746.7	18.130	46.331	0.049
56743.7	56746.7	18.384	46.509	0.066
56743.7	56746.7	14.137	46.745	0.001
56743.7	56746.7	14.391	46.524	0.001
56743.7	56746.7	14.670	46.451	0.001
56743.7	56746.7	14.740	46.411	0.003
56743.7	56746.7	14.836	46.369	0.004
56743.7	56746.7	14.931	46.316	0.019
56743.7	56746.7	15.057	46.171	0.026
56743.7	56746.7	15.127	46.184	0.024
56743.7	56746.7	15.167	46.122	0.023
56743.7	56746.7	10.176	45.741	0.007
56749.7	56752.7	22.402	47.988	0.024
56749.7	56752.7	22.718	48.026	0.012
56749.7	56752.7	23.034	48.003	0.016
56749.7	56752.7	23.350	47.920	0.019
56749.7	56752.7	23.666	47.776	0.028
56749.7	56752.7	23.982	47.571	0.051
56749.7	56752.7	24.298	47.306	0.087
56749.7	56752.7	16.861	45.467	0.071
56749.7	56752.7	17.115	45.624	0.056
56749.7	56752.7	17.369	45.781	0.042
56749.7	56752.7	17.622	45.938	0.031
56749.7	56752.7	17.876	46.095	0.027
56749.7	56752.7	18.130	46.252	0.031
56749.7	56752.7	18.384	46.409	0.042
56749.7	56752.7	14.137	46.736	0.001
56749.7	56752.7	14.391	46.555	0.003
56749.7	56752.7	14.670	46.479	0.002
56749.7	56752.7	14.740	46.427	0.005
56749.7	56752.7	14.836	46.357	0.005
56749.7	56752.7	14.931	46.348	0.010
56749.7	56752.7	15.057	46.242	0.010
56749.7	56752.7	15.127	46.257	0.011
56749.7	56752.7	15.167	46.210	0.012
56749.7	56752.7	10.176	45.726	0.007
56749.7	56752.7	10.961	46.271	0.017
56749.7	56752.7	10.961	46.275	0.012
56749.7	56752.7	11.015	46.312	0.019
56749.7	56752.7	11.015	46.320	0.014
56749.7	56752.7	11.367	46.419	0.023
56749.7	56752.7	11.364	46.430	0.030
56749.7	56752.7	11.544	46.497	0.022
56752.7	56755.7	22.402	47.788	0.059
56752.7	56755.7	22.683	47.838	0.030
56752.7	56755.7	22.964	47.836	0.029
56752.7	56755.7	23.245	47.782	0.034
56752.7	56755.7	23.526	47.676	0.042
56752.7	56755.7	23.807	47.518	0.067
56752.7	56755.7	16.861	45.537	0.094
56752.7	56755.7	17.166	45.701	0.069
56752.7	56755.7	17.470	45.865	0.048
56752.7	56755.7	17.775	46.029	0.034
56752.7	56755.7	18.079	46.193	0.040
56752.7	56755.7	18.384	46.357	0.058
56752.7	56755.7	14.137	46.718	0.001
56752.7	56755.7	14.391	46.552	0.002
56752.7	56755.7	14.670	46.435	0.001
56752.7	56755.7	14.740	46.374	0.001
56752.7	56755.7	14.836	46.325	0.002
56752.7	56755.7	14.931	46.284	0.016
56752.7	56755.7	15.127	46.147	0.021
56752.7	56755.7	15.167	46.138	0.022
56752.7	56755.7	10.176	45.737	0.006
56752.7	56755.7	9.686	45.106	0.005
56752.7	56755.7	10.633	46.115	0.049
56752.7	56755.7	9.922	45.468	0.006
56752.7	56755.7	10.019	45.592	0.008
56752.7	56755.7	9.422	44.649	0.014
56752.7	56755.7	10.164	45.729	0.011
56752.7	56755.7	10.363	45.900	0.018
56752.7	56755.7	10.505	45.972	0.049
56752.7	56755.7	10.176	45.732	0.007
56758.7	56761.7	22.402	47.399	0.082
56758.7	56761.7	22.823	47.289	0.053
56758.7	56761.7	23.245	47.179	0.057
56758.7	56761.7	23.666	47.068	0.089
56758.7	56761.7	24.088	46.958	0.131
56758.7	56761.7	24.509	46.847	0.175
56758.7	56761.7	24.931	46.737	0.220
56758.7	56761.7	16.861	45.551	0.182
56758.7	56761.7	17.115	45.617	0.138
56758.7	56761.7	17.369	45.683	0.098
56758.7	56761.7	17.622	45.749	0.072
56758.7	56761.7	17.876	45.815	0.073
56758.7	56761.7	18.130	45.881	0.102
56758.7	56761.7	18.384	45.947	0.142
56758.7	56761.7	14.137	46.695	0.001
56758.7	56761.7	14.391	46.500	0.002
56758.7	56761.7	14.670	46.410	0.002
56758.7	56761.7	14.740	46.334	0.010
56758.7	56761.7	14.836	46.287	0.009
56758.7	56761.7	14.931	46.273	0.020
56758.7	56761.7	15.057	46.165	0.027
56758.7	56761.7	15.127	46.169	0.024
56758.7	56761.7	15.167	46.116	0.024
56758.7	56761.7	10.176	45.724	0.008
56758.7	56761.7	10.633	46.116	0.027
56764.7	56767.7	22.402	46.973	0.143
56764.7	56767.7	22.648	46.922	0.111
56764.7	56767.7	22.893	46.871	0.089
56764.7	56767.7	23.139	46.820	0.086
56764.7	56767.7	23.385	46.769	0.104
56764.7	56767.7	23.631	46.718	0.134
56764.7	56767.7	23.877	46.667	0.170
56764.7	56767.7	16.861	45.490	0.182
56764.7	56767.7	17.115	45.569	0.138
56764.7	56767.7	17.369	45.647	0.098
56764.7	56767.7	17.622	45.726	0.069
56764.7	56767.7	17.876	45.805	0.068
56764.7	56767.7	18.130	45.883	0.095
56764.7	56767.7	18.384	45.962	0.135
56764.7	56767.7	14.137	46.629	0.001
56764.7	56767.7	14.391	46.425	0.002
56764.7	56767.7	14.670	46.339	0.001
56764.7	56767.7	14.740	46.285	0.007
56764.7	56767.7	14.836	46.245	0.006
56764.7	56767.7	14.931	46.221	0.020
56764.7	56767.7	15.057	46.094	0.027
56764.7	56767.7	15.127	46.096	0.025
56764.7	56767.7	15.167	46.072	0.024
56764.7	56767.7	10.176	45.725	0.007
56764.7	56767.7	11.352	46.378	0.022
56779.7	56782.7	22.402	46.952	0.126
56779.7	56782.7	22.683	46.937	0.097
56779.7	56782.7	22.964	46.923	0.076
56779.7	56782.7	23.245	46.908	0.073
56779.7	56782.7	23.526	46.894	0.088
56779.7	56782.7	23.807	46.880	0.115
56779.7	56782.7	24.088	46.865	0.147
56779.7	56782.7	16.861	45.564	0.222
56779.7	56782.7	17.115	45.638	0.173
56779.7	56782.7	17.369	45.711	0.130
56779.7	56782.7	17.622	45.784	0.102
56779.7	56782.7	17.876	45.858	0.102
56779.7	56782.7	18.130	45.931	0.130
56779.7	56782.7	18.384	46.004	0.173
56779.7	56782.7	14.137	46.700	0.002
56779.7	56782.7	14.391	46.448	0.002
56779.7	56782.7	14.670	46.351	0.002
56779.7	56782.7	14.740	46.315	0.005
56779.7	56782.7	14.836	46.285	0.009
56779.7	56782.7	14.931	46.229	0.020
56779.7	56782.7	15.057	46.134	0.027
56779.7	56782.7	15.127	46.154	0.025
56779.7	56782.7	15.167	46.104	0.024
56779.7	56782.7	10.633	45.945	0.013
56779.7	56782.7	11.367	46.437	0.007
56779.7	56782.7	11.352	46.436	0.023
56788.7	56791.7	22.402	47.281	0.063
56788.7	56791.7	22.929	47.260	0.040
56788.7	56791.7	23.455	47.239	0.048
56788.7	56791.7	23.982	47.218	0.079
56788.7	56791.7	24.509	47.197	0.115
56788.7	56791.7	25.036	47.176	0.153
56788.7	56791.7	25.563	47.155	0.192
56788.7	56791.7	16.861	45.335	0.119
56788.7	56791.7	17.115	45.449	0.092
56788.7	56791.7	17.369	45.563	0.066
56788.7	56791.7	17.622	45.678	0.046
56788.7	56791.7	17.876	45.792	0.041
56788.7	56791.7	18.130	45.907	0.055
56788.7	56791.7	18.384	46.021	0.078
56788.7	56791.7	14.137	46.716	0.001
56788.7	56791.7	14.391	46.496	0.002
56788.7	56791.7	14.670	46.433	0.002
56788.7	56791.7	14.740	46.391	0.010
56788.7	56791.7	14.836	46.347	0.008
56788.7	56791.7	14.931	46.305	0.017
56788.7	56791.7	15.057	46.233	0.024
56788.7	56791.7	15.127	46.246	0.021
56788.7	56791.7	15.167	46.193	0.022
56788.7	56791.7	11.352	46.392	0.047
56788.7	56791.7	11.340	46.405	0.022
56788.7	56791.7	10.176	45.724	0.006
56788.7	56791.7	11.536	46.474	0.007
56791.7	56794.7	22.402	46.805	0.153
56791.7	56794.7	22.753	46.934	0.075
56791.7	56794.7	23.104	47.007	0.068
56791.7	56794.7	23.455	47.025	0.080
56791.7	56794.7	23.807	46.987	0.099
56791.7	56794.7	24.158	46.893	0.158
56791.7	56794.7	24.509	46.743	0.274
56791.7	56794.7	16.861	45.356	0.151
56791.7	56794.7	17.115	45.446	0.115
56791.7	56794.7	17.369	45.536	0.081
56791.7	56794.7	17.622	45.626	0.056
56791.7	56794.7	17.876	45.716	0.052
56791.7	56794.7	18.130	45.806	0.075
56791.7	56794.7	18.384	45.895	0.107
56791.7	56794.7	14.137	46.672	0.001
56791.7	56794.7	14.391	46.498	0.002
56791.7	56794.7	14.670	46.426	0.001
56791.7	56794.7	14.740	46.368	0.006
56791.7	56794.7	14.836	46.341	0.006
56791.7	56794.7	14.931	46.307	0.019
56791.7	56794.7	15.057	46.241	0.025
56791.7	56794.7	15.127	46.239	0.022
56791.7	56794.7	15.167	46.198	0.023
56791.7	56794.7	10.961	46.218	0.003
56791.7	56794.7	11.015	46.259	0.003
56791.7	56794.7	11.536	46.467	0.008
56791.7	56794.7	10.176	45.723	0.008
56794.7	56797.7	22.402	47.312	0.065
56794.7	56797.7	22.683	47.241	0.048
56794.7	56797.7	22.964	47.170	0.042
56794.7	56797.7	23.245	47.100	0.051
56794.7	56797.7	23.526	47.029	0.070
56794.7	56797.7	23.807	46.958	0.093
56794.7	56797.7	24.088	46.887	0.117
56794.7	56797.7	16.861	45.461	0.098
56794.7	56797.7	17.115	45.558	0.075
56794.7	56797.7	17.369	45.655	0.054
56794.7	56797.7	17.622	45.752	0.039
56794.7	56797.7	17.876	45.848	0.036
56794.7	56797.7	18.130	45.945	0.049
56794.7	56797.7	18.384	46.042	0.068
56794.7	56797.7	14.137	46.650	0.001
56794.7	56797.7	14.391	46.527	0.001
56794.7	56797.7	14.670	46.471	0.001
56794.7	56797.7	14.740	46.422	0.005
56794.7	56797.7	14.836	46.380	0.005
56794.7	56797.7	14.931	46.324	0.018
56794.7	56797.7	15.057	46.211	0.024
56794.7	56797.7	15.127	46.231	0.021
56794.7	56797.7	15.167	46.198	0.022
56794.7	56797.7	9.672	45.101	0.011
56794.7	56797.7	9.908	45.466	0.008
56794.7	56797.7	10.049	45.555	0.017
56794.7	56797.7	10.336	45.837	0.006
56794.7	56797.7	11.352	46.413	0.022
56806.7	56809.7	22.402	46.848	0.150
56806.7	56809.7	22.648	46.801	0.117
56806.7	56809.7	22.893	46.755	0.093
56806.7	56809.7	23.139	46.708	0.087
56806.7	56809.7	23.385	46.662	0.102
56806.7	56809.7	23.631	46.615	0.131
56806.7	56809.7	23.877	46.569	0.167
56806.7	56809.7	16.861	45.362	0.236
56806.7	56809.7	17.115	45.447	0.187
56806.7	56809.7	17.369	45.531	0.145
56806.7	56809.7	17.622	45.615	0.117
56806.7	56809.7	17.876	45.699	0.115
56806.7	56809.7	18.130	45.784	0.140
56806.7	56809.7	18.384	45.868	0.180
56806.7	56809.7	14.137	46.577	0.001
56806.7	56809.7	14.391	46.333	0.002
56806.7	56809.7	14.670	46.240	0.001
56806.7	56809.7	14.740	46.188	0.008
56806.7	56809.7	14.836	46.146	0.006
56806.7	56809.7	14.931	46.096	0.026
56806.7	56809.7	15.057	46.049	0.031
56806.7	56809.7	15.127	46.001	0.033
56806.7	56809.7	15.167	45.939	0.028
56806.7	56809.7	9.686	45.110	0.005
56806.7	56809.7	9.922	45.456	0.006
56806.7	56809.7	10.019	45.550	0.008
56806.7	56809.7	9.422	44.653	0.009
56806.7	56809.7	10.164	45.668	0.025
56806.7	56809.7	10.363	45.779	0.058
56806.7	56809.7	10.633	45.817	0.073
57052.7	57055.7	22.402	46.819	0.196
57052.7	57055.7	22.648	46.698	0.143
57052.7	57055.7	22.893	46.578	0.117
57052.7	57055.7	23.139	46.458	0.136
57052.7	57055.7	23.385	46.337	0.185
57052.7	57055.7	23.631	46.217	0.248
57052.7	57055.7	16.861	45.357	0.144
57052.7	57055.7	17.166	45.479	0.106
57052.7	57055.7	17.470	45.601	0.073
57052.7	57055.7	17.775	45.723	0.056
57052.7	57055.7	18.079	45.844	0.069
57052.7	57055.7	18.384	45.966	0.101
57052.7	57055.7	14.137	46.529	0.002
57052.7	57055.7	14.391	46.224	0.003
57052.7	57055.7	14.670	46.128	0.003
57052.7	57055.7	14.740	46.078	0.013
57052.7	57055.7	14.836	46.018	0.010
57052.7	57055.7	14.931	45.986	0.022
57052.7	57055.7	15.057	45.875	0.028
57052.7	57055.7	15.127	45.857	0.028
57052.7	57055.7	15.167	45.816	0.025
57052.7	57055.7	11.367	46.399	0.021
57052.7	57055.7	11.353	46.325	0.022
57052.7	57055.7	11.353	46.330	0.022
57154.7	57157.7	22.402	47.522	0.061
57154.7	57157.7	22.683	47.403	0.044
57154.7	57157.7	22.964	47.284	0.040
57154.7	57157.7	23.245	47.165	0.054
57154.7	57157.7	23.526	47.046	0.076
57154.7	57157.7	23.807	46.927	0.100
57154.7	57157.7	24.088	46.808	0.127
57154.7	57157.7	16.861	45.412	0.087
57154.7	57157.7	17.115	45.525	0.068
57154.7	57157.7	17.369	45.639	0.051
57154.7	57157.7	17.622	45.753	0.038
57154.7	57157.7	17.876	45.866	0.035
57154.7	57157.7	18.130	45.980	0.044
57154.7	57157.7	18.384	46.094	0.059
57154.7	57157.7	14.137	46.283	0.005
57154.7	57157.7	14.391	46.051	0.005
57154.7	57157.7	14.670	45.950	0.008
57154.7	57157.7	14.740	45.877	0.006
57154.7	57157.7	14.836	45.845	0.005
57154.7	57157.7	15.057	45.694	0.024
57154.7	57157.7	15.167	45.659	0.022
57154.7	57157.7	11.015	46.199	0.010
57154.7	57157.7	11.536	46.350	0.026
57154.7	57157.7	11.536	46.376	0.019
57157.7	57160.7	22.402	47.023	0.134
57157.7	57160.7	22.542	46.929	0.110
57157.7	57160.7	22.683	46.834	0.094
57157.7	57160.7	22.823	46.739	0.090
57157.7	57160.7	22.964	46.644	0.101
57157.7	57160.7	23.104	46.549	0.122
57157.7	57160.7	16.861	45.227	0.092
57157.7	57160.7	17.166	45.383	0.068
57157.7	57160.7	17.470	45.540	0.047
57157.7	57160.7	17.775	45.696	0.034
57157.7	57160.7	18.079	45.852	0.040
57157.7	57160.7	18.384	46.009	0.058
57157.7	57160.7	14.137	46.399	0.002
57157.7	57160.7	14.391	46.047	0.004
57157.7	57160.7	14.670	45.928	0.003
57157.7	57160.7	14.740	45.887	0.003
57157.7	57160.7	14.836	45.814	0.004
57157.7	57160.7	15.167	45.644	0.013
57157.7	57160.7	11.015	46.198	0.006
57157.7	57160.7	10.049	45.413	0.025
57157.7	57160.7	10.336	45.686	0.033
57157.7	57160.7	9.672	45.001	0.015
57160.7	57163.7	22.402	46.752	0.244
57160.7	57163.7	22.542	46.799	0.155
57160.7	57163.7	22.683	46.819	0.107
57160.7	57163.7	22.823	46.811	0.101
57160.7	57163.7	22.964	46.776	0.113
57160.7	57163.7	23.104	46.713	0.124
57160.7	57163.7	16.861	45.285	0.115
57160.7	57163.7	17.166	45.417	0.085
57160.7	57163.7	17.470	45.548	0.059
57160.7	57163.7	17.775	45.679	0.046
57160.7	57163.7	18.079	45.810	0.055
57160.7	57163.7	18.384	45.942	0.079
57160.7	57163.7	14.670	45.949	0.003
57160.7	57163.7	14.740	45.927	0.003
57160.7	57163.7	15.167	45.680	0.016
57160.7	57163.7	11.425	46.338	0.022
57160.7	57163.7	11.352	46.307	0.022
57163.7	57166.7	22.402	46.964	0.112
57163.7	57166.7	22.753	46.840	0.077
57163.7	57166.7	23.104	46.715	0.079
57163.7	57166.7	23.455	46.591	0.116
57163.7	57166.7	23.807	46.467	0.166
57163.7	57166.7	24.158	46.342	0.220
57163.7	57166.7	16.861	45.356	0.178
57163.7	57166.7	17.166	45.475	0.129
57163.7	57166.7	17.470	45.593	0.087
57163.7	57166.7	17.775	45.711	0.067
57163.7	57166.7	18.079	45.829	0.084
57163.7	57166.7	18.384	45.947	0.125
57163.7	57166.7	14.670	45.964	0.002
57163.7	57166.7	14.740	45.934	0.009
57163.7	57166.7	14.836	45.950	0.025
57163.7	57166.7	14.931	45.870	0.027
57163.7	57166.7	15.057	45.785	0.033
57163.7	57166.7	15.127	45.816	0.029
57163.7	57166.7	15.167	45.745	0.028
57163.7	57166.7	10.176	45.564	0.002
57163.7	57166.7	11.367	46.324	0.029
57187.7	57190.7	22.402	48.393	0.014
57187.7	57190.7	22.823	48.500	0.008
57187.7	57190.7	23.245	48.498	0.010
57187.7	57190.7	23.666	48.390	0.014
57187.7	57190.7	24.088	48.173	0.030
57187.7	57190.7	24.509	47.849	0.057
57187.7	57190.7	24.931	47.418	0.096
57187.7	57190.7	16.861	45.669	0.061
57187.7	57190.7	17.115	45.844	0.049
57187.7	57190.7	17.369	46.019	0.037
57187.7	57190.7	17.622	46.195	0.027
57187.7	57190.7	17.876	46.370	0.022
57187.7	57190.7	18.130	46.546	0.025
57187.7	57190.7	18.384	46.721	0.034
57187.7	57190.7	14.137	46.720	0.001
57187.7	57190.7	14.391	46.515	0.002
57187.7	57190.7	14.670	46.368	0.002
57187.7	57190.7	14.740	46.345	0.002
57187.7	57190.7	14.836	46.283	0.001
57187.7	57190.7	14.931	46.257	0.016
57187.7	57190.7	15.127	46.074	0.021
57187.7	57190.7	15.167	46.103	0.016
57187.7	57190.7	10.961	46.143	0.006
57187.7	57190.7	11.341	46.329	0.022
57187.7	57190.7	11.015	46.197	0.007
57187.7	57190.7	11.353	46.347	0.022
57187.7	57190.7	11.352	46.330	0.045
57436.7	57439.7	22.402	46.996	0.154
57436.7	57439.7	22.612	47.063	0.084
57436.7	57439.7	22.823	47.070	0.070
57436.7	57439.7	23.034	47.018	0.081
57436.7	57439.7	23.245	46.906	0.091
57436.7	57439.7	23.455	46.735	0.120
57436.7	57439.7	23.666	46.503	0.191
57436.7	57439.7	16.861	45.425	0.297
57436.7	57439.7	17.115	45.527	0.227
57436.7	57439.7	17.369	45.630	0.162
57436.7	57439.7	17.622	45.733	0.113
57436.7	57439.7	17.876	45.836	0.103
57436.7	57439.7	18.130	45.939	0.141
57436.7	57439.7	18.384	46.041	0.202
57436.7	57439.7	14.670	46.286	0.023
57436.7	57439.7	14.740	46.230	0.014
57436.7	57439.7	14.836	46.214	0.018
57436.7	57439.7	14.931	46.151	0.023
57436.7	57439.7	15.057	46.078	0.029
57436.7	57439.7	15.167	45.997	0.029
57436.7	57439.7	10.176	45.574	0.005
57451.7	57454.7	22.402	46.854	0.192
57451.7	57454.7	22.542	46.809	0.166
57451.7	57454.7	22.683	46.764	0.144
57451.7	57454.7	22.823	46.719	0.128
57451.7	57454.7	22.964	46.674	0.121
57451.7	57454.7	23.104	46.629	0.125
57451.7	57454.7	23.245	46.584	0.139
57451.7	57454.7	16.861	45.191	0.286
57451.7	57454.7	17.115	45.270	0.218
57451.7	57454.7	17.369	45.349	0.156
57451.7	57454.7	17.622	45.429	0.113
57451.7	57454.7	17.876	45.508	0.111
57451.7	57454.7	18.130	45.587	0.152
57451.7	57454.7	18.384	45.666	0.213
57451.7	57454.7	14.391	46.409	0.014
57451.7	57454.7	14.670	46.228	0.023
57451.7	57454.7	14.740	46.186	0.014
57451.7	57454.7	14.836	46.155	0.031
57451.7	57454.7	15.167	45.982	0.022
57451.7	57454.7	10.176	45.578	0.005
57454.7	57457.7	22.402	47.071	0.167
57454.7	57457.7	22.542	46.973	0.138
57454.7	57457.7	22.683	46.875	0.116
57454.7	57457.7	22.823	46.777	0.107
57454.7	57457.7	22.964	46.679	0.114
57454.7	57457.7	23.104	46.581	0.134
57454.7	57457.7	16.861	45.339	0.099
57454.7	57457.7	17.166	45.439	0.072
57454.7	57457.7	17.470	45.538	0.049
57454.7	57457.7	17.775	45.638	0.039
57454.7	57457.7	18.079	45.738	0.050
57454.7	57457.7	18.384	45.838	0.074
57454.7	57457.7	14.391	46.521	0.013
57454.7	57457.7	14.670	46.332	0.011
57454.7	57457.7	14.740	46.308	0.007
57454.7	57457.7	14.836	46.261	0.031
57454.7	57457.7	15.167	46.089	0.013
57454.7	57457.7	10.961	46.130	0.014
57454.7	57457.7	11.015	46.171	0.015
57454.7	57457.7	10.961	46.169	0.022
57454.7	57457.7	11.015	46.221	0.022
57454.7	57457.7	11.536	46.347	0.022
57463.7	57466.7	22.402	47.029	0.152
57463.7	57466.7	22.648	46.921	0.115
57463.7	57466.7	22.893	46.813	0.097
57463.7	57466.7	23.139	46.705	0.106
57463.7	57466.7	23.385	46.597	0.139
57463.7	57466.7	23.631	46.490	0.182
57463.7	57466.7	16.861	45.291	0.195
57463.7	57466.7	17.166	45.419	0.141
57463.7	57466.7	17.470	45.547	0.093
57463.7	57466.7	17.775	45.675	0.067
57463.7	57466.7	18.079	45.803	0.086
57463.7	57466.7	18.384	45.931	0.131
57463.7	57466.7	14.670	46.334	0.011
57463.7	57466.7	14.740	46.292	0.009
57463.7	57466.7	14.836	46.249	0.018
57463.7	57466.7	14.931	46.209	0.022
57463.7	57466.7	15.057	46.105	0.028
57463.7	57466.7	15.127	46.125	0.025
57463.7	57466.7	15.167	46.081	0.025
57463.7	57466.7	10.961	46.117	0.011
57463.7	57466.7	9.176	44.344	0.012
57463.7	57466.7	9.908	45.358	0.003
57463.7	57466.7	10.049	45.425	0.016
57463.7	57466.7	9.362	44.586	0.004
57463.7	57466.7	10.336	45.612	0.021
57463.7	57466.7	10.633	45.792	0.018
57463.7	57466.7	10.176	45.583	0.006
57472.7	57475.7	22.402	46.933	0.117
57472.7	57475.7	22.683	46.909	0.089
57472.7	57475.7	22.964	46.886	0.071
57472.7	57475.7	23.245	46.862	0.072
57472.7	57475.7	23.526	46.838	0.091
57472.7	57475.7	23.807	46.814	0.120
57472.7	57475.7	24.088	46.790	0.153
57472.7	57475.7	16.861	45.315	0.231
57472.7	57475.7	17.115	45.420	0.178
57472.7	57475.7	17.369	45.525	0.130
57472.7	57475.7	17.622	45.631	0.093
57472.7	57475.7	17.876	45.736	0.085
57472.7	57475.7	18.130	45.841	0.113
57472.7	57475.7	18.384	45.947	0.158
57472.7	57475.7	14.391	46.590	0.010
57472.7	57475.7	14.670	46.430	0.013
57472.7	57475.7	14.740	46.413	0.009
57472.7	57475.7	14.836	46.365	0.015
57472.7	57475.7	14.931	46.378	0.022
57472.7	57475.7	15.057	46.284	0.029
57472.7	57475.7	15.127	46.274	0.027
57472.7	57475.7	15.167	46.229	0.025
57472.7	57475.7	10.176	45.580	0.005
57472.7	57475.7	10.989	46.163	0.022
57472.7	57475.7	11.367	46.370	0.022
57472.7	57475.7	11.535	46.477	0.022
57520.7	57523.7	22.402	47.247	0.099
57520.7	57523.7	22.753	47.124	0.067
57520.7	57523.7	23.104	47.002	0.064
57520.7	57523.7	23.455	46.879	0.094
57520.7	57523.7	23.807	46.756	0.136
57520.7	57523.7	24.158	46.634	0.182
57520.7	57523.7	24.509	46.511	0.230
57520.7	57523.7	16.861	44.996	0.454
57520.7	57523.7	17.115	45.192	0.365
57520.7	57523.7	17.369	45.388	0.283
57520.7	57523.7	17.622	45.585	0.216
57520.7	57523.7	17.876	45.781	0.180
57520.7	57523.7	18.130	45.977	0.195
57520.7	57523.7	18.384	46.173	0.252
57520.7	57523.7	14.670	46.075	0.023
57520.7	57523.7	14.740	46.008	0.029
57520.7	57523.7	14.836	45.966	0.020
57520.7	57523.7	14.931	45.911	0.025
57520.7	57523.7	15.057	45.814	0.032
57520.7	57523.7	15.167	45.740	0.028
57520.7	57523.7	11.015	46.118	0.012
57520.7	57523.7	11.536	46.293	0.012
57520.7	57523.7	10.961	46.073	0.010
57520.7	57523.7	11.367	46.212	0.032
57820.7	57823.7	22.402	47.083	0.154
57820.7	57823.7	22.683	47.256	0.073
57820.7	57823.7	22.964	47.327	0.063
57820.7	57823.7	23.245	47.297	0.072
57820.7	57823.7	23.526	47.166	0.090
57820.7	57823.7	23.807	46.934	0.159
57820.7	57823.7	24.088	46.601	0.288
57820.7	57823.7	16.861	45.428	0.108
57820.7	57823.7	17.115	45.553	0.084
57820.7	57823.7	17.369	45.677	0.062
57820.7	57823.7	17.622	45.802	0.044
57820.7	57823.7	17.876	45.927	0.039
57820.7	57823.7	18.130	46.052	0.050
57820.7	57823.7	18.384	46.177	0.069
57820.7	57823.7	14.391	47.097	0.010
57820.7	57823.7	14.670	46.870	0.006
57820.7	57823.7	14.740	46.850	0.004
57820.7	57823.7	14.836	46.783	0.012
57820.7	57823.7	14.931	46.732	0.013
57820.7	57823.7	15.057	46.609	0.017
57820.7	57823.7	15.127	46.580	0.015
57820.7	57823.7	15.167	46.512	0.016
57820.7	57823.7	11.015	46.128	0.021
57820.7	57823.7	10.961	46.080	0.021
57838.7	57841.7	22.402	47.465	0.087
57838.7	57841.7	22.683	47.477	0.046
57838.7	57841.7	22.964	47.461	0.043
57838.7	57841.7	23.245	47.416	0.051
57838.7	57841.7	23.526	47.343	0.060
57838.7	57841.7	23.807	47.240	0.084
57838.7	57841.7	24.088	47.109	0.135
57838.7	57841.7	16.861	45.385	0.226
57838.7	57841.7	17.115	45.536	0.175
57838.7	57841.7	17.369	45.688	0.127
57838.7	57841.7	17.622	45.839	0.086
57838.7	57841.7	17.876	45.991	0.067
57838.7	57841.7	18.130	46.142	0.087
57838.7	57841.7	18.384	46.294	0.129
57838.7	57841.7	14.391	46.598	0.010
57838.7	57841.7	14.670	46.375	0.005
57838.7	57841.7	14.740	46.322	0.004
57838.7	57841.7	14.836	46.213	0.015
57838.7	57841.7	14.931	46.054	0.022
57838.7	57841.7	15.057	45.931	0.029
57838.7	57841.7	15.127	45.942	0.027
57838.7	57841.7	15.167	45.836	0.026
57838.7	57841.7	10.934	46.153	0.022
57838.7	57841.7	11.360	46.401	0.022
57838.7	57841.7	10.961	46.134	0.021
57838.7	57841.7	11.015	46.193	0.022
57838.7	57841.7	11.536	46.457	0.007
57853.7	57856.7	22.402	46.929	0.157
57853.7	57856.7	22.612	47.013	0.089
57853.7	57856.7	22.823	47.054	0.065
57853.7	57856.7	23.034	47.051	0.071
57853.7	57856.7	23.245	47.005	0.080
57853.7	57856.7	23.455	46.915	0.092
57853.7	57856.7	23.666	46.782	0.129
57853.7	57856.7	16.861	45.317	0.136
57853.7	57856.7	17.115	45.438	0.105
57853.7	57856.7	17.369	45.559	0.077
57853.7	57856.7	17.622	45.680	0.056
57853.7	57856.7	17.876	45.801	0.049
57853.7	57856.7	18.130	45.922	0.063
57853.7	57856.7	18.384	46.043	0.088
57853.7	57856.7	14.740	45.904	0.032
57853.7	57856.7	14.836	45.906	0.023
57853.7	57856.7	14.931	45.846	0.024
57853.7	57856.7	15.057	45.706	0.020
57853.7	57856.7	15.127	45.752	0.030
57853.7	57856.7	15.167	45.689	0.027
57853.7	57856.7	11.353	46.374	0.022
57853.7	57856.7	10.961	46.142	0.023
57853.7	57856.7	11.015	46.181	0.025
57853.7	57856.7	11.536	46.416	0.004
57853.7	57856.7	11.536	46.416	0.005
57856.7	57859.7	22.402	47.350	0.068
57856.7	57859.7	22.683	47.255	0.049
57856.7	57859.7	22.964	47.160	0.044
57856.7	57859.7	23.245	47.065	0.056
57856.7	57859.7	23.526	46.971	0.078
57856.7	57859.7	23.807	46.876	0.104
57856.7	57859.7	24.088	46.781	0.131
57856.7	57859.7	16.861	45.425	0.157
57856.7	57859.7	17.115	45.542	0.122
57856.7	57859.7	17.369	45.659	0.090
57856.7	57859.7	17.622	45.777	0.065
57856.7	57859.7	17.876	45.894	0.059
57856.7	57859.7	18.130	46.011	0.075
57856.7	57859.7	18.384	46.128	0.104
57856.7	57859.7	14.391	46.360	0.014
57856.7	57859.7	14.670	46.142	0.023
57856.7	57859.7	14.740	46.114	0.015
57856.7	57859.7	14.836	46.049	0.032
57856.7	57859.7	15.057	45.820	0.024
57856.7	57859.7	10.176	45.443	0.005
57856.7	57859.7	10.633	45.635	0.026
57856.7	57859.7	11.367	46.353	0.022
57856.7	57859.7	11.352	46.300	0.022
57856.7	57859.7	11.535	46.452	0.022
57892.7	57895.7	22.402	47.680	0.061
57892.7	57895.7	22.788	47.730	0.029
57892.7	57895.7	23.174	47.698	0.036
57892.7	57895.7	23.561	47.584	0.046
57892.7	57895.7	23.947	47.388	0.086
57892.7	57895.7	24.333	47.109	0.168
57892.7	57895.7	16.861	45.446	0.111
57892.7	57895.7	17.166	45.595	0.082
57892.7	57895.7	17.470	45.744	0.057
57892.7	57895.7	17.775	45.894	0.044
57892.7	57895.7	18.079	46.043	0.051
57892.7	57895.7	18.384	46.192	0.072
57892.7	57895.7	14.670	46.290	0.005
57892.7	57895.7	14.740	46.262	0.005
57892.7	57895.7	14.836	46.166	0.017
57892.7	57895.7	14.931	46.123	0.020
57892.7	57895.7	15.057	46.052	0.026
57892.7	57895.7	15.127	46.036	0.024
57892.7	57895.7	15.167	45.995	0.023
57892.7	57895.7	10.176	45.433	0.006
57898.7	57901.6	22.402	47.497	0.059
57898.7	57901.6	22.753	47.356	0.040
57898.7	57901.6	23.104	47.214	0.044
57898.7	57901.6	23.455	47.073	0.068
57898.7	57901.6	23.807	46.931	0.097
57898.7	57901.6	24.158	46.790	0.129
57898.7	57901.6	24.509	46.649	0.161
57898.7	57901.6	16.861	45.398	0.154
57898.7	57901.6	17.115	45.521	0.119
57898.7	57901.6	17.369	45.644	0.086
57898.7	57901.6	17.622	45.767	0.060
57898.7	57901.6	17.876	45.890	0.052
57898.7	57901.6	18.130	46.013	0.069
57898.7	57901.6	18.384	46.136	0.098
57898.7	57901.6	14.740	46.037	0.027
57898.7	57901.6	14.836	45.968	0.022
57898.7	57901.6	14.931	45.924	0.023
57898.7	57901.6	15.057	45.823	0.030
57898.7	57901.6	15.127	45.808	0.030
57898.7	57901.6	15.167	45.783	0.026
57898.7	57901.6	10.176	45.439	0.005
58078.7	58081.7	22.575	47.178	0.089
58078.7	58081.7	22.988	47.218	0.081
58078.7	58081.7	23.401	47.244	0.093
58078.7	58081.7	23.814	47.296	0.127
58078.7	58081.7	24.227	47.196	0.234
58078.7	58081.7	24.640	47.030	0.434
58078.7	58081.7	25.099	47.376	0.434
58078.7	58081.7	16.861	45.424	0.142
58078.7	58081.7	17.115	45.491	0.107
58078.7	58081.7	17.369	45.559	0.075
58078.7	58081.7	17.622	45.626	0.053
58078.7	58081.7	17.876	45.694	0.054
58078.7	58081.7	18.130	45.761	0.078
58078.7	58081.7	18.384	45.829	0.110
58078.7	58081.7	14.670	46.199	0.008
58078.7	58081.7	14.740	46.243	0.014
58078.7	58081.7	14.836	46.215	0.016
58078.7	58081.7	14.931	46.202	0.018
58078.7	58081.7	15.057	46.140	0.025
58078.7	58081.7	15.127	46.136	0.038
58078.7	58081.7	15.167	46.153	0.022
58078.7	58081.7	11.536	46.363	0.006
58078.7	58081.7	10.176	45.428	0.005
58078.7	58081.7	10.961	46.152	0.007
58078.7	58081.7	11.536	46.360	0.006
58078.7	58081.7	9.908	45.151	0.004
58078.7	58081.7	10.049	45.234	0.009
58078.7	58081.7	9.362	44.539	0.004
58078.7	58081.7	10.336	45.608	0.010
58078.7	58081.7	9.672	44.889	0.002
58081.7	58084.6	22.402	46.925	0.154
58081.7	58084.6	22.683	47.030	0.086
58081.7	58084.6	22.964	47.097	0.065
58081.7	58084.6	23.245	47.125	0.073
58081.7	58084.6	23.526	47.115	0.083
58081.7	58084.6	23.807	47.066	0.104
58081.7	58084.6	24.088	46.979	0.156
58081.7	58084.6	16.861	45.274	0.149
58081.7	58084.6	17.115	45.373	0.115
58081.7	58084.6	17.369	45.472	0.084
58081.7	58084.6	17.622	45.571	0.061
58081.7	58084.6	17.876	45.670	0.057
58081.7	58084.6	18.130	45.770	0.075
58081.7	58084.6	18.384	45.869	0.104
58081.7	58084.6	14.740	45.939	0.031
58081.7	58084.6	14.836	45.887	0.023
58081.7	58084.6	14.931	45.827	0.023
58081.7	58084.6	15.057	45.750	0.028
58081.7	58084.6	15.127	45.766	0.026
58081.7	58084.6	15.167	45.733	0.025
58081.7	58084.6	10.934	46.152	0.022
58081.7	58084.6	11.360	46.239	0.022
58081.7	58084.6	10.961	46.144	0.007
58132.7	58135.7	22.402	48.391	0.022
58132.7	58135.7	22.823	48.402	0.011
58132.7	58135.7	23.245	48.354	0.015
58132.7	58135.7	23.666	48.248	0.021
58132.7	58135.7	24.088	48.084	0.039
58132.7	58135.7	24.509	47.861	0.075
58132.7	58135.7	24.931	47.581	0.127
58132.7	58135.7	16.861	45.759	0.099
58132.7	58135.7	17.115	45.958	0.079
58132.7	58135.7	17.369	46.158	0.060
58132.7	58135.7	17.622	46.357	0.044
58132.7	58135.7	17.876	46.556	0.036
58132.7	58135.7	18.130	46.755	0.039
58132.7	58135.7	18.384	46.955	0.052
58132.7	58135.7	14.670	46.515	0.010
58132.7	58135.7	14.740	46.542	0.009
58132.7	58135.7	14.836	46.544	0.011
58132.7	58135.7	14.931	46.514	0.013
58132.7	58135.7	15.057	46.424	0.018
58132.7	58135.7	15.127	46.470	0.022
58132.7	58135.7	15.167	46.392	0.017
58132.7	58135.7	10.961	46.152	0.007
58132.7	58135.7	11.015	46.174	0.011
58132.7	58135.7	11.353	46.435	0.022
58135.7	58138.7	22.402	48.503	0.018
58135.7	58138.7	22.823	48.546	0.009
58135.7	58138.7	23.245	48.492	0.012
58135.7	58138.7	23.666	48.340	0.018
58135.7	58138.7	24.088	48.090	0.038
58135.7	58138.7	24.509	47.743	0.074
58135.7	58138.7	24.931	47.298	0.124
58135.7	58138.7	16.861	45.805	0.103
58135.7	58138.7	17.115	45.974	0.081
58135.7	58138.7	17.369	46.143	0.060
58135.7	58138.7	17.622	46.311	0.042
58135.7	58138.7	17.876	46.480	0.034
58135.7	58138.7	18.130	46.649	0.041
58135.7	58138.7	18.384	46.817	0.057
58135.7	58138.7	14.670	46.668	0.003
58135.7	58138.7	14.740	46.660	0.005
58135.7	58138.7	14.836	46.651	0.012
58135.7	58138.7	14.931	46.577	0.013
58135.7	58138.7	15.057	46.499	0.018
58135.7	58138.7	15.127	46.503	0.016
58135.7	58138.7	15.167	46.444	0.016
58135.7	58138.7	11.353	46.437	0.022
58135.7	58138.7	10.176	45.425	0.005
58135.7	58138.7	11.353	46.428	0.033
58135.7	58138.7	11.353	46.467	0.022
58138.7	58141.6	22.402	48.209	0.026
58138.7	58141.6	22.823	48.174	0.014
58138.7	58141.6	23.245	48.098	0.019
58138.7	58141.6	23.666	47.982	0.025
58138.7	58141.6	24.088	47.825	0.047
58138.7	58141.6	24.509	47.627	0.090
58138.7	58141.6	24.931	47.388	0.150
58138.7	58141.6	16.861	45.781	0.063
58138.7	58141.6	17.115	45.906	0.049
58138.7	58141.6	17.369	46.032	0.036
58138.7	58141.6	17.622	46.158	0.026
58138.7	58141.6	17.876	46.284	0.023
58138.7	58141.6	18.130	46.409	0.029
58138.7	58141.6	18.384	46.535	0.041
58138.7	58141.6	14.670	46.631	0.002
58138.7	58141.6	14.740	46.610	0.003
58138.7	58141.6	14.836	46.571	0.011
58138.7	58141.6	14.931	46.523	0.013
58138.7	58141.6	15.057	46.423	0.018
58138.7	58141.6	15.127	46.434	0.016
58138.7	58141.6	15.167	46.388	0.016
58138.7	58141.6	10.176	45.417	0.005
58138.7	58141.6	10.961	46.170	0.008
58138.7	58141.6	11.015	46.193	0.009
58141.7	58144.7	22.402	47.853	0.049
58141.7	58144.7	22.823	47.880	0.025
58141.7	58144.7	23.245	47.803	0.033
58141.7	58144.7	23.666	47.624	0.051
58141.7	58144.7	24.088	47.341	0.110
58141.7	58144.7	24.509	46.954	0.213
58141.7	58144.7	24.931	46.465	0.356
58141.7	58144.7	16.861	45.576	0.088
58141.7	58144.7	17.115	45.686	0.068
58141.7	58144.7	17.369	45.796	0.051
58141.7	58144.7	17.622	45.906	0.037
58141.7	58144.7	17.876	46.015	0.034
58141.7	58144.7	18.130	46.125	0.044
58141.7	58144.7	18.384	46.235	0.060
58141.7	58144.7	14.740	46.575	0.012
58141.7	58144.7	14.836	46.531	0.011
58141.7	58144.7	14.931	46.486	0.013
58141.7	58144.7	15.057	46.392	0.018
58141.7	58144.7	15.127	46.383	0.016
58141.7	58144.7	15.167	46.331	0.016
58141.7	58144.7	11.361	46.418	0.022
58147.7	58150.7	22.402	47.590	0.049
58147.7	58150.7	22.823	47.477	0.032
58147.7	58150.7	23.245	47.364	0.039
58147.7	58150.7	23.666	47.251	0.062
58147.7	58150.7	24.088	47.138	0.090
58147.7	58150.7	24.509	47.025	0.119
58147.7	58150.7	24.931	46.912	0.149
58147.7	58150.7	16.861	45.441	0.071
58147.7	58150.7	17.115	45.571	0.056
58147.7	58150.7	17.369	45.700	0.042
58147.7	58150.7	17.622	45.830	0.031
58147.7	58150.7	17.876	45.959	0.028
58147.7	58150.7	18.130	46.089	0.034
58147.7	58150.7	18.384	46.218	0.046
58147.7	58150.7	14.740	46.385	0.012
58147.7	58150.7	14.836	46.346	0.011
58147.7	58150.7	14.931	46.296	0.013
58147.7	58150.7	15.057	46.210	0.018
58147.7	58150.7	15.127	46.199	0.016
58147.7	58150.7	15.167	46.142	0.016
58147.7	58150.7	10.176	45.428	0.005
58156.7	58159.7	22.402	47.623	0.072
58156.7	58159.7	22.683	47.564	0.037
58156.7	58159.7	22.964	47.467	0.044
58156.7	58159.7	23.245	47.333	0.053
58156.7	58159.7	23.526	47.162	0.071
58156.7	58159.7	23.807	46.953	0.121
58156.7	58159.7	24.088	46.707	0.205
58156.7	58159.7	16.861	45.509	0.099
58156.7	58159.7	17.115	45.624	0.076
58156.7	58159.7	17.369	45.740	0.054
58156.7	58159.7	17.622	45.855	0.036
58156.7	58159.7	17.876	45.971	0.032
58156.7	58159.7	18.130	46.086	0.044
58156.7	58159.7	18.384	46.202	0.064
58156.7	58159.7	14.670	46.200	0.002
58156.7	58159.7	14.740	46.169	0.003
58156.7	58159.7	14.836	46.111	0.017
58156.7	58159.7	14.931	46.052	0.019
58156.7	58159.7	15.057	45.929	0.026
58156.7	58159.7	15.127	45.965	0.024
58156.7	58159.7	15.167	45.907	0.023
58156.7	58159.7	10.176	45.423	0.005
58156.7	58159.7	11.363	46.413	0.022
58162.7	58165.7	22.402	47.694	0.054
58162.7	58165.7	22.683	47.708	0.028
58162.7	58165.7	22.964	47.677	0.031
58162.7	58165.7	23.245	47.603	0.037
58162.7	58165.7	23.526	47.484	0.047
58162.7	58165.7	23.807	47.321	0.076
58162.7	58165.7	16.861	45.448	0.125
58162.7	58165.7	17.166	45.598	0.091
58162.7	58165.7	17.470	45.748	0.061
58162.7	58165.7	17.775	45.897	0.043
58162.7	58165.7	18.079	46.047	0.052
58162.7	58165.7	18.384	46.196	0.079
58162.7	58165.7	14.740	46.264	0.021
58162.7	58165.7	14.836	46.228	0.016
58162.7	58165.7	14.931	46.178	0.018
58162.7	58165.7	15.057	46.115	0.025
58162.7	58165.7	15.127	46.071	0.024
58162.7	58165.7	15.167	46.046	0.023
58162.7	58165.7	10.176	45.432	0.005
58177.7	58180.7	22.402	47.661	0.055
58177.7	58180.7	22.718	47.676	0.028
58177.7	58180.7	23.034	47.650	0.032
58177.7	58180.7	23.350	47.582	0.039
58177.7	58180.7	23.666	47.474	0.051
58177.7	58180.7	23.982	47.324	0.087
58177.7	58180.7	24.298	47.133	0.147
58177.7	58180.7	16.861	45.204	0.384
58177.7	58180.7	17.115	45.368	0.305
58177.7	58180.7	17.369	45.533	0.233
58177.7	58180.7	17.622	45.697	0.175
58177.7	58180.7	17.876	45.862	0.149
58177.7	58180.7	18.130	46.026	0.171
58177.7	58180.7	18.384	46.191	0.226
58177.7	58180.7	14.931	46.219	0.023
58177.7	58180.7	15.057	46.123	0.027
58177.7	58180.7	9.908	45.142	0.013
58177.7	58180.7	10.049	45.243	0.019
58177.7	58180.7	9.176	44.350	0.022
58177.7	58180.7	10.336	45.436	0.102
58177.7	58180.7	9.362	44.537	0.002
58177.7	58180.7	9.672	44.859	0.002
58183.7	58186.7	22.402	47.388	0.095
58183.7	58186.7	22.683	47.457	0.048
58183.7	58186.7	22.964	47.465	0.045
58183.7	58186.7	23.245	47.414	0.053
58183.7	58186.7	23.526	47.302	0.065
58183.7	58186.7	23.807	47.130	0.106
58183.7	58186.7	24.088	46.898	0.184
58183.7	58186.7	16.861	45.313	0.192
58183.7	58186.7	17.115	45.455	0.152
58183.7	58186.7	17.369	45.597	0.115
58183.7	58186.7	17.622	45.739	0.086
58183.7	58186.7	17.876	45.881	0.076
58183.7	58186.7	18.130	46.023	0.090
58183.7	58186.7	18.384	46.166	0.120
58183.7	58186.7	14.670	46.403	0.004
58183.7	58186.7	14.740	46.376	0.012
58183.7	58186.7	14.836	46.339	0.019
58183.7	58186.7	14.931	46.273	0.022
58183.7	58186.7	15.057	46.150	0.028
58183.7	58186.7	15.127	46.185	0.025
58183.7	58186.7	15.167	46.099	0.025
58183.7	58186.7	9.908	45.138	0.026
58183.7	58186.7	10.049	45.198	0.040
58183.7	58186.7	9.176	44.335	0.082
58183.7	58186.7	10.336	45.516	0.113
58183.7	58186.7	9.362	44.530	0.002
58183.7	58186.7	9.672	44.847	0.003
58183.7	58186.7	9.681	44.909	0.001
58183.7	58186.7	10.049	45.268	0.028
58183.7	58186.7	10.336	45.595	0.049
58183.7	58186.7	9.672	44.885	0.013
58225.7	58228.7	22.402	48.421	0.012
58225.7	58228.7	22.823	48.514	0.006
58225.7	58228.7	23.245	48.526	0.008
58225.7	58228.7	23.666	48.457	0.011
58225.7	58228.7	24.088	48.306	0.021
58225.7	58228.7	24.509	48.074	0.040
58225.7	58228.7	24.931	47.760	0.068
58225.7	58228.7	16.861	45.591	0.075
58225.7	58228.7	17.115	45.773	0.060
58225.7	58228.7	17.369	45.955	0.046
58225.7	58228.7	17.622	46.137	0.034
58225.7	58228.7	17.876	46.319	0.029
58225.7	58228.7	18.130	46.501	0.032
58225.7	58228.7	18.384	46.683	0.042
58225.7	58228.7	14.931	46.606	0.016
58225.7	58228.7	15.057	46.443	0.023
58225.7	58228.7	15.127	46.343	0.020
58225.7	58228.7	15.167	46.271	0.022
58225.7	58228.7	9.929	45.079	0.001
58225.7	58228.7	10.633	45.800	0.018
58225.7	58228.7	10.961	46.208	0.009
58225.7	58228.7	11.015	46.240	0.009
58225.7	58228.7	11.536	46.557	0.010
58237.7	58240.7	22.402	47.642	0.062
58237.7	58240.7	22.788	47.661	0.030
58237.7	58240.7	23.174	47.652	0.035
58237.7	58240.7	23.561	47.613	0.043
58237.7	58240.7	23.947	47.545	0.061
58237.7	58240.7	24.333	47.449	0.106
58237.7	58240.7	16.861	45.382	0.121
58237.7	58240.7	17.166	45.565	0.090
58237.7	58240.7	17.470	45.748	0.063
58237.7	58240.7	17.775	45.931	0.046
58237.7	58240.7	18.079	46.114	0.050
58237.7	58240.7	18.384	46.298	0.072
58237.7	58240.7	14.740	46.540	0.016
58237.7	58240.7	14.836	46.516	0.015
58237.7	58240.7	14.931	46.489	0.018
58237.7	58240.7	15.057	46.427	0.025
58237.7	58240.7	15.127	46.439	0.021
58237.7	58240.7	15.167	46.397	0.022
58237.7	58240.7	9.929	45.139	0.001
58237.7	58240.7	10.961	46.182	0.009
58237.7	58240.7	11.015	46.206	0.008
58237.7	58240.7	11.536	46.481	0.011
58237.7	58240.7	9.929	45.053	0.002
58240.7	58243.7	22.402	47.756	0.042
58240.7	58243.7	22.823	47.861	0.020
58240.7	58243.7	23.245	47.913	0.024
58240.7	58243.7	23.666	47.915	0.029
58240.7	58243.7	24.088	47.865	0.045
58240.7	58243.7	24.509	47.764	0.082
58240.7	58243.7	24.931	47.611	0.142
58240.7	58243.7	16.861	45.539	0.084
58240.7	58243.7	17.115	45.646	0.064
58240.7	58243.7	17.369	45.752	0.046
58240.7	58243.7	17.622	45.859	0.032
58240.7	58243.7	17.876	45.966	0.029
58240.7	58243.7	18.130	46.073	0.039
58240.7	58243.7	18.384	46.179	0.056
58240.7	58243.7	14.740	46.520	0.011
58240.7	58243.7	14.836	46.476	0.011
58240.7	58243.7	14.931	46.457	0.013
58240.7	58243.7	15.057	46.385	0.018
58240.7	58243.7	15.127	46.397	0.015
58240.7	58243.7	15.167	46.357	0.016
58240.7	58243.7	9.681	44.860	0.001
58240.7	58243.7	9.929	45.115	0.000
58249.7	58252.7	22.402	47.411	0.064
58249.7	58252.7	22.753	47.342	0.045
58249.7	58252.7	23.104	47.273	0.041
58249.7	58252.7	23.455	47.204	0.057
58249.7	58252.7	23.807	47.134	0.082
58249.7	58252.7	24.158	47.065	0.110
58249.7	58252.7	24.509	46.996	0.139
58249.7	58252.7	16.861	45.314	0.171
58249.7	58252.7	17.115	45.437	0.135
58249.7	58252.7	17.369	45.561	0.103
58249.7	58252.7	17.622	45.684	0.079
58249.7	58252.7	17.876	45.807	0.072
58249.7	58252.7	18.130	45.931	0.087
58249.7	58252.7	18.384	46.054	0.114
58249.7	58252.7	14.670	46.251	0.002
58249.7	58252.7	14.740	46.229	0.004
58249.7	58252.7	15.167	46.062	0.022
58249.7	58252.7	11.353	46.348	0.022
58249.7	58252.7	9.929	45.117	0.001
58249.7	58252.7	9.681	44.883	0.000
58249.7	58252.7	10.961	46.148	0.009
58249.7	58252.7	11.015	46.175	0.007
58252.7	58255.7	23.291	46.978	0.262
58252.7	58255.7	23.910	46.217	0.253
58252.7	58255.7	16.861	45.484	0.127
58252.7	58255.7	18.384	45.952	0.094
58252.7	58255.7	14.670	46.237	0.002
58252.7	58255.7	14.740	46.215	0.002
58252.7	58255.7	15.167	45.934	0.022
58252.7	58255.7	9.681	44.879	0.000
58252.7	58255.7	10.176	45.399	0.005
58252.7	58255.7	11.536	46.412	0.011
58252.7	58255.7	10.961	46.150	0.009
58267.7	58270.7	22.402	48.108	0.035
58267.7	58270.7	22.788	48.251	0.016
58267.7	58270.7	23.174	48.310	0.019
58267.7	58270.7	23.561	48.284	0.023
58267.7	58270.7	23.947	48.174	0.038
58267.7	58270.7	24.333	47.980	0.073
58267.7	58270.7	16.861	45.522	0.134
58267.7	58270.7	17.166	45.747	0.100
58267.7	58270.7	17.470	45.973	0.068
58267.7	58270.7	17.775	46.199	0.045
58267.7	58270.7	18.079	46.424	0.046
58267.7	58270.7	18.384	46.650	0.069
58267.7	58270.7	14.740	46.729	0.016
58267.7	58270.7	14.836	46.715	0.015
58267.7	58270.7	14.931	46.659	0.018
58267.7	58270.7	15.057	46.578	0.025
58267.7	58270.7	15.127	46.550	0.022
58267.7	58270.7	15.167	46.486	0.022
58267.7	58270.7	10.961	46.140	0.013
58273.7	58276.7	22.402	47.838	0.044
58273.7	58276.7	22.788	47.874	0.022
58273.7	58276.7	23.174	47.856	0.028
58273.7	58276.7	23.561	47.784	0.036
58273.7	58276.7	23.947	47.657	0.059
58273.7	58276.7	24.333	47.477	0.111
58273.7	58276.7	16.861	45.417	0.133
58273.7	58276.7	17.166	45.571	0.099
58273.7	58276.7	17.470	45.725	0.069
58273.7	58276.7	17.775	45.878	0.051
58273.7	58276.7	18.079	46.032	0.059
58273.7	58276.7	18.384	46.186	0.086
58273.7	58276.7	14.740	46.383	0.018
58273.7	58276.7	14.836	46.342	0.016
58273.7	58276.7	14.931	46.308	0.019
58273.7	58276.7	15.057	46.228	0.025
58273.7	58276.7	15.127	46.204	0.022
58273.7	58276.7	15.167	46.170	0.023
58273.7	58276.7	11.372	46.384	0.022
58273.7	58276.7	11.536	46.412	0.014
58273.7	58276.7	11.530	46.439	0.022
58276.7	58279.7	22.402	47.606	0.044
58276.7	58279.7	22.753	47.480	0.030
58276.7	58279.7	23.104	47.354	0.033
58276.7	58279.7	23.455	47.228	0.050
58276.7	58279.7	23.807	47.103	0.072
58276.7	58279.7	24.158	46.977	0.095
58276.7	58279.7	24.509	46.851	0.119
58276.7	58279.7	16.861	45.488	0.223
58276.7	58279.7	17.115	45.563	0.172
58276.7	58279.7	17.369	45.637	0.127
58276.7	58279.7	17.622	45.711	0.097
58276.7	58279.7	17.876	45.786	0.096
58276.7	58279.7	18.130	45.860	0.126
58276.7	58279.7	18.384	45.935	0.172
58276.7	58279.7	14.740	46.110	0.036
58276.7	58279.7	14.836	46.072	0.028
58276.7	58279.7	14.931	46.048	0.028
58276.7	58279.7	15.057	45.857	0.036
58276.7	58279.7	15.127	45.910	0.040
58276.7	58279.7	15.167	45.892	0.030
58276.7	58279.7	11.536	46.429	0.011
58279.7	58282.7	22.402	47.378	0.048
58279.7	58282.7	22.683	47.262	0.034
58279.7	58282.7	22.964	47.147	0.032
58279.7	58282.7	23.245	47.031	0.044
58279.7	58282.7	23.526	46.915	0.061
58279.7	58282.7	23.807	46.800	0.081
58279.7	58282.7	24.088	46.684	0.103
58279.7	58282.7	16.861	45.275	0.109
58279.7	58282.7	17.115	45.402	0.085
58279.7	58282.7	17.369	45.530	0.063
58279.7	58282.7	17.622	45.657	0.046
58279.7	58282.7	17.876	45.785	0.040
58279.7	58282.7	18.130	45.912	0.050
58279.7	58282.7	18.384	46.040	0.070
58279.7	58282.7	14.670	46.059	0.008
58279.7	58282.7	14.740	46.041	0.013
58279.7	58282.7	14.836	46.023	0.015
58279.7	58282.7	14.931	45.914	0.017
58279.7	58282.7	15.057	45.793	0.021
58279.7	58282.7	15.127	45.740	0.022
58279.7	58282.7	15.167	45.679	0.020
58279.7	58282.7	9.929	45.154	0.000
58279.7	58282.7	9.929	45.102	0.000
58279.7	58282.7	10.176	45.392	0.006
58282.7	58285.7	22.402	47.224	0.079
58282.7	58285.7	22.683	47.225	0.041
58282.7	58285.7	22.964	47.179	0.044
58282.7	58285.7	23.245	47.087	0.053
58282.7	58285.7	23.526	46.949	0.068
58282.7	58285.7	23.807	46.764	0.112
58282.7	58285.7	24.088	46.534	0.191
58282.7	58285.7	16.861	45.397	0.153
58282.7	58285.7	17.115	45.479	0.118
58282.7	58285.7	17.369	45.562	0.087
58282.7	58285.7	17.622	45.645	0.065
58282.7	58285.7	17.876	45.727	0.064
58282.7	58285.7	18.130	45.810	0.084
58282.7	58285.7	18.384	45.893	0.114
58282.7	58285.7	14.740	46.276	0.021
58282.7	58285.7	14.836	46.197	0.019
58282.7	58285.7	14.931	46.161	0.021
58282.7	58285.7	15.057	46.085	0.027
58282.7	58285.7	15.127	46.042	0.026
58282.7	58285.7	15.167	46.031	0.024
58282.7	58285.7	11.539	46.474	0.022
58282.7	58285.7	10.633	45.743	0.020
58285.7	58288.7	22.402	47.607	0.048
58285.7	58288.7	22.823	47.668	0.023
58285.7	58288.7	23.245	47.668	0.029
58285.7	58288.7	23.666	47.605	0.037
58285.7	58288.7	24.088	47.481	0.065
58285.7	58288.7	24.509	47.295	0.125
58285.7	58288.7	24.931	47.047	0.214
58285.7	58288.7	16.861	45.409	0.102
58285.7	58288.7	17.115	45.530	0.079
58285.7	58288.7	17.369	45.652	0.059
58285.7	58288.7	17.622	45.774	0.043
58285.7	58288.7	17.876	45.896	0.039
58285.7	58288.7	18.130	46.018	0.048
58285.7	58288.7	18.384	46.140	0.067
58285.7	58288.7	14.670	46.375	0.004
58285.7	58288.7	14.740	46.297	0.009
58285.7	58288.7	14.836	46.202	0.013
58285.7	58288.7	14.931	46.168	0.015
58285.7	58288.7	15.057	46.084	0.020
58285.7	58288.7	15.127	46.031	0.018
58285.7	58288.7	15.167	45.985	0.018
58285.7	58288.7	9.929	45.093	0.000
58285.7	58288.7	11.313	46.352	0.022
58285.7	58288.7	9.681	44.903	0.001
58291.7	58294.7	22.402	47.793	0.050
58291.7	58294.7	22.718	47.766	0.026
58291.7	58294.7	23.034	47.715	0.030
58291.7	58294.7	23.350	47.638	0.037
58291.7	58294.7	23.666	47.535	0.047
58291.7	58294.7	23.982	47.408	0.076
58291.7	58294.7	24.298	47.255	0.126
58291.7	58294.7	16.861	45.500	0.103
58291.7	58294.7	17.115	45.621	0.081
58291.7	58294.7	17.369	45.742	0.061
58291.7	58294.7	17.622	45.863	0.045
58291.7	58294.7	17.876	45.984	0.041
58291.7	58294.7	18.130	46.105	0.050
58291.7	58294.7	18.384	46.226	0.068
58291.7	58294.7	14.670	46.496	0.005
58291.7	58294.7	14.740	46.442	0.007
58291.7	58294.7	14.836	46.359	0.014
58291.7	58294.7	14.931	46.304	0.015
58291.7	58294.7	15.057	46.194	0.020
58291.7	58294.7	15.127	46.198	0.018
58291.7	58294.7	15.167	46.137	0.017
58291.7	58294.7	11.536	46.456	0.011
58294.7	58297.7	22.402	47.436	0.155
58294.7	58297.7	22.683	47.541	0.071
58294.7	58297.7	22.964	47.555	0.067
58294.7	58297.7	23.245	47.477	0.076
58294.7	58297.7	23.526	47.309	0.107
58294.7	58297.7	23.807	47.049	0.206
58294.7	58297.7	24.088	46.698	0.373
58294.7	58297.7	16.861	45.424	0.175
58294.7	58297.7	17.115	45.534	0.135
58294.7	58297.7	17.369	45.644	0.099
58294.7	58297.7	17.622	45.753	0.071
58294.7	58297.7	17.876	45.863	0.064
58294.7	58297.7	18.130	45.973	0.084
58294.7	58297.7	18.384	46.083	0.118
58294.7	58297.7	14.740	46.133	0.030
58294.7	58297.7	14.836	46.130	0.024
58294.7	58297.7	14.931	46.098	0.024
58294.7	58297.7	15.057	46.021	0.030
58294.7	58297.7	15.127	45.970	0.030
58294.7	58297.7	15.167	45.912	0.027
58294.7	58297.7	9.681	44.892	0.000
59227.7	59230.7	22.402	47.191	0.086
59227.7	59230.7	22.823	47.256	0.041
59227.7	59230.7	23.245	47.268	0.050
59227.7	59230.7	23.666	47.227	0.062
59227.7	59230.7	24.088	47.133	0.101
59227.7	59230.7	24.509	46.986	0.192
59227.7	59230.7	24.931	46.785	0.331
59227.7	59230.7	16.861	45.368	0.166
59227.7	59230.7	17.115	45.441	0.126
59227.7	59230.7	17.369	45.513	0.089
59227.7	59230.7	17.622	45.586	0.064
59227.7	59230.7	17.876	45.659	0.064
59227.7	59230.7	18.130	45.731	0.090
59227.7	59230.7	18.384	45.804	0.126
59227.7	59230.7	14.740	46.692	0.015
59227.7	59230.7	14.836	46.658	0.015
59227.7	59230.7	14.931	46.594	0.018
59227.7	59230.7	15.057	46.491	0.025
59227.7	59230.7	15.127	46.487	0.022
59227.7	59230.7	15.167	46.429	0.022
59227.7	59230.7	11.353	46.431	0.022
59227.7	59230.7	11.353	46.427	0.022
59227.7	59230.7	11.353	46.438	0.022
59233.7	59236.7	22.402	47.001	0.129
59233.7	59236.7	22.612	47.081	0.074
59233.7	59236.7	22.823	47.122	0.056
59233.7	59236.7	23.034	47.123	0.063
59233.7	59236.7	23.245	47.086	0.071
59233.7	59236.7	23.455	47.009	0.082
59233.7	59236.7	23.666	46.892	0.109
59233.7	59236.7	16.861	45.354	0.127
59233.7	59236.7	17.115	45.425	0.097
59233.7	59236.7	17.369	45.497	0.071
59233.7	59236.7	17.622	45.568	0.053
59233.7	59236.7	17.876	45.640	0.054
59233.7	59236.7	18.130	45.711	0.072
59233.7	59236.7	18.384	45.783	0.098
59233.7	59236.7	14.740	46.504	0.015
59233.7	59236.7	14.836	46.436	0.015
59233.7	59236.7	14.931	46.364	0.018
59233.7	59236.7	15.057	46.240	0.025
59233.7	59236.7	15.127	46.233	0.022
59233.7	59236.7	15.167	46.155	0.022
59233.7	59236.7	11.359	46.422	0.022


==> Table2.txt <==
#Col[1]: Tstart (MJD)
#Col[2]: Tstop (MJD)
#Col[3]: Frequency (log-scale, Hz)
#Col[4]: Luminosity (log-scale, erg/s)
#Col[5]: error associated with Col[4]
######################################
54682.7	54685.6	22.402	48.502	0.032
54682.7	54685.6	22.718	48.488	0.017
54682.7	54685.6	23.034	48.434	0.021
54682.7	54685.6	23.350	48.341	0.025
54682.7	54685.6	23.666	48.208	0.035
54682.7	54685.6	23.982	48.035	0.061
54682.7	54685.6	24.298	47.823	0.104
54682.7	54685.6	16.861	46.254	0.125
54682.7	54685.6	17.115	46.414	0.099
54682.7	54685.6	17.369	46.574	0.074
54682.7	54685.6	17.622	46.734	0.054
54682.7	54685.6	17.876	46.895	0.044
54682.7	54685.6	18.130	47.055	0.053
54682.7	54685.6	18.384	47.215	0.073
54682.7	54685.6	14.391	47.237	0.001
54682.7	54685.6	14.670	47.098	0.001
54682.7	54685.6	14.740	47.061	0.005
54682.7	54685.6	14.836	47.004	0.005
54682.7	54685.6	14.931	46.945	0.013
54682.7	54685.6	15.057	46.854	0.017
54682.7	54685.6	15.127	46.868	0.022
54682.7	54685.6	15.167	46.755	0.022
54682.7	54685.6	9.903	45.509	0.005
54682.7	54685.6	10.176	45.843	0.010
54682.7	54685.6	10.176	45.838	0.009
54682.7	54685.6	10.176	45.841	0.003
54682.7	54685.6	10.176	45.844	0.003
54682.7	54685.6	10.176	45.839	0.003
54682.7	54685.6	10.176	45.842	0.008
54682.7	54685.6	10.176	45.842	0.009
54682.7	54685.6	10.176	45.846	0.003
54682.7	54685.6	10.176	45.838	0.002
54682.7	54685.6	10.176	45.834	0.003
54682.7	54685.6	10.176	45.835	0.003
54682.7	54685.6	10.176	45.840	0.004
54682.7	54685.6	10.176	45.841	0.005
54682.7	54685.6	10.176	45.843	0.003
54682.7	54685.6	10.176	45.846	0.004
54682.7	54685.6	10.176	45.850	0.004
54682.7	54685.6	10.176	45.848	0.009
54682.7	54685.6	10.176	45.846	0.009
54682.7	54685.6	10.176	45.847	0.008
54682.7	54685.6	10.176	45.845	0.005
54682.7	54685.6	10.176	45.847	0.004
54682.7	54685.6	10.176	45.838	0.005
54682.7	54685.6	10.176	45.832	0.003
54682.7	54685.6	10.176	45.835	0.004
54682.7	54685.6	10.176	45.844	0.004
54682.7	54685.6	10.176	45.845	0.003
54682.7	54685.6	10.176	45.846	0.003
54682.7	54685.6	10.176	45.843	0.004
54682.7	54685.6	10.176	45.844	0.005
54682.7	54685.6	10.176	45.845	0.005
54682.7	54685.6	11.353	47.306	0.022
54685.7	54688.7	22.402	48.305	0.041
54685.7	54688.7	22.683	48.313	0.021
54685.7	54688.7	22.964	48.267	0.024
54685.7	54688.7	23.245	48.166	0.029
54685.7	54688.7	23.526	48.010	0.040
54685.7	54688.7	23.807	47.800	0.068
54685.7	54688.7	16.861	46.258	0.061
54685.7	54688.7	17.166	46.418	0.044
54685.7	54688.7	17.470	46.578	0.029
54685.7	54688.7	17.775	46.737	0.019
54685.7	54688.7	18.079	46.897	0.023
54685.7	54688.7	18.384	47.057	0.037
54685.7	54688.7	14.391	47.112	0.002
54685.7	54688.7	14.670	46.982	0.002
54685.7	54688.7	14.740	46.986	0.007
54685.7	54688.7	14.836	46.928	0.007
54685.7	54688.7	14.931	46.883	0.012
54685.7	54688.7	15.057	46.807	0.017
54685.7	54688.7	15.127	46.826	0.016
54685.7	54688.7	15.167	46.706	0.016
54685.7	54688.7	10.176	45.848	0.005
54685.7	54688.7	10.176	45.850	0.004
54685.7	54688.7	10.176	45.852	0.003
54685.7	54688.7	10.176	45.844	0.010
54685.7	54688.7	10.176	45.848	0.004
54685.7	54688.7	10.176	45.847	0.004
54685.7	54688.7	10.176	45.842	0.005
54685.7	54688.7	10.176	45.844	0.004
54685.7	54688.7	10.176	45.845	0.004
54685.7	54688.7	10.176	45.845	0.006
54685.7	54688.7	10.176	45.847	0.003
54685.7	54688.7	10.176	45.842	0.006
54685.7	54688.7	10.176	45.845	0.003
54685.7	54688.7	10.176	45.850	0.004
54685.7	54688.7	10.176	45.854	0.004
54685.7	54688.7	10.176	45.855	0.005
54685.7	54688.7	10.161	45.834	0.005
54685.7	54688.7	10.176	45.852	0.004
54685.7	54688.7	10.176	45.850	0.003
54685.7	54688.7	10.176	45.853	0.003
54685.7	54688.7	10.176	45.854	0.010
54685.7	54688.7	10.176	45.851	0.004
54685.7	54688.7	10.176	45.850	0.005
54685.7	54688.7	10.176	45.851	0.003
54685.7	54688.7	10.176	45.845	0.004
54685.7	54688.7	10.176	45.837	0.007
54685.7	54688.7	10.176	45.833	0.006
54685.7	54688.7	10.176	45.849	0.003
54685.7	54688.7	10.176	45.847	0.003
54685.7	54688.7	10.176	45.852	0.004
54685.7	54688.7	10.176	45.849	0.009
54685.7	54688.7	10.176	45.853	0.003
54685.7	54688.7	10.176	45.848	0.006
54685.7	54688.7	10.176	45.844	0.003
54685.7	54688.7	10.176	45.843	0.005
54685.7	54688.7	10.176	45.845	0.010
54685.7	54688.7	10.176	45.846	0.003
54685.7	54688.7	10.176	45.846	0.004
54685.7	54688.7	10.176	45.845	0.003
54685.7	54688.7	10.176	45.847	0.003
54685.7	54688.7	10.176	45.845	0.005
54685.7	54688.7	10.176	45.846	0.005
54685.7	54688.7	10.176	45.846	0.003
54685.7	54688.7	10.176	45.844	0.005
54685.7	54688.7	10.176	45.842	0.002
54685.7	54688.7	10.176	45.855	0.003
54685.7	54688.7	10.176	45.858	0.003
54685.7	54688.7	10.176	45.860	0.003
54688.7	54691.7	22.402	48.249	0.043
54688.7	54691.7	22.718	48.213	0.023
54688.7	54691.7	23.034	48.150	0.027
54688.7	54691.7	23.350	48.060	0.033
54688.7	54691.7	23.666	47.943	0.044
54688.7	54691.7	23.982	47.800	0.073
54688.7	54691.7	24.298	47.630	0.123
54688.7	54691.7	16.861	46.259	0.085
54688.7	54691.7	17.115	46.417	0.067
54688.7	54691.7	17.369	46.574	0.051
54688.7	54691.7	17.622	46.731	0.038
54688.7	54691.7	17.876	46.888	0.033
54688.7	54691.7	18.130	47.045	0.038
54688.7	54691.7	18.384	47.202	0.051
54688.7	54691.7	14.391	47.045	0.002
54688.7	54691.7	14.670	46.947	0.002
54688.7	54691.7	14.740	46.924	0.008
54688.7	54691.7	14.836	46.870	0.008
54688.7	54691.7	14.931	46.831	0.018
54688.7	54691.7	15.057	46.730	0.025
54688.7	54691.7	15.127	46.689	0.023
54688.7	54691.7	15.167	46.599	0.023
54688.7	54691.7	10.161	45.837	0.006
54688.7	54691.7	10.176	45.855	0.005
54688.7	54691.7	10.176	45.859	0.004
54688.7	54691.7	10.176	45.858	0.006
54688.7	54691.7	10.176	45.833	0.009
54688.7	54691.7	10.176	45.862	0.005
54688.7	54691.7	10.176	45.859	0.006
54688.7	54691.7	10.176	45.855	0.003
54688.7	54691.7	10.176	45.845	0.007
54688.7	54691.7	10.176	45.843	0.003
54688.7	54691.7	10.176	45.844	0.003
54688.7	54691.7	10.176	45.849	0.005
54688.7	54691.7	10.176	45.849	0.003
54688.7	54691.7	10.176	45.850	0.003
54688.7	54691.7	10.176	45.854	0.003
54688.7	54691.7	10.176	45.856	0.003
54688.7	54691.7	10.176	45.856	0.003
54688.7	54691.7	10.161	45.829	0.006
54688.7	54691.7	10.176	45.862	0.004
54688.7	54691.7	10.176	45.866	0.003
54688.7	54691.7	10.176	45.867	0.003
54688.7	54691.7	10.176	45.858	0.009
54688.7	54691.7	10.176	45.861	0.004
54688.7	54691.7	10.176	45.864	0.005
54688.7	54691.7	10.176	45.860	0.003
54688.7	54691.7	10.176	45.858	0.003
54688.7	54691.7	10.176	45.860	0.007
54688.7	54691.7	10.176	45.854	0.003
54688.7	54691.7	10.176	45.851	0.003
54688.7	54691.7	10.176	45.862	0.003
54688.7	54691.7	10.176	45.865	0.003
54688.7	54691.7	10.176	45.863	0.004
54688.7	54691.7	10.161	45.831	0.004
54688.7	54691.7	10.176	45.866	0.004
54688.7	54691.7	10.176	45.866	0.003
54688.7	54691.7	10.176	45.866	0.004
54688.7	54691.7	10.176	45.862	0.010
54688.7	54691.7	10.176	45.865	0.003
54688.7	54691.7	10.176	45.862	0.006
54688.7	54691.7	10.176	45.866	0.006
54688.7	54691.7	10.176	45.850	0.003
54688.7	54691.7	10.176	45.842	0.003
54688.7	54691.7	10.176	45.839	0.005
54688.7	54691.7	10.176	45.854	0.003
54688.7	54691.7	10.176	45.855	0.004
54688.7	54691.7	10.176	45.858	0.003
54688.7	54691.7	10.176	45.852	0.003
54688.7	54691.7	10.176	45.855	0.002
54688.7	54691.7	10.176	45.857	0.003
54691.7	54694.7	22.402	48.184	0.047
54691.7	54694.7	22.718	48.175	0.024
54691.7	54694.7	23.034	48.106	0.030
54691.7	54694.7	23.350	47.977	0.036
54691.7	54694.7	23.666	47.787	0.058
54691.7	54694.7	23.982	47.536	0.109
54691.7	54694.7	24.298	47.226	0.187
54691.7	54694.7	16.861	46.109	0.073
54691.7	54694.7	17.115	46.263	0.057
54691.7	54694.7	17.369	46.416	0.042
54691.7	54694.7	17.622	46.570	0.030
54691.7	54694.7	17.876	46.724	0.025
54691.7	54694.7	18.130	46.877	0.031
54691.7	54694.7	18.384	47.031	0.043
54691.7	54694.7	14.740	46.897	0.018
54691.7	54694.7	14.836	46.834	0.011
54691.7	54694.7	14.931	46.803	0.013
54691.7	54694.7	15.057	46.731	0.018
54691.7	54694.7	15.127	46.759	0.023
54691.7	54694.7	15.167	46.645	0.016
54691.7	54694.7	10.161	45.845	0.006
54691.7	54694.7	10.176	45.859	0.005
54691.7	54694.7	10.176	45.862	0.003
54691.7	54694.7	10.176	45.861	0.003
54691.7	54694.7	10.176	45.859	0.009
54691.7	54694.7	10.176	45.858	0.004
54691.7	54694.7	10.176	45.859	0.004
54691.7	54694.7	10.176	45.860	0.004
54691.7	54694.7	10.176	45.850	0.003
54691.7	54694.7	10.176	45.853	0.004
54691.7	54694.7	10.176	45.854	0.004
54691.7	54694.7	10.176	45.857	0.003
54691.7	54694.7	10.176	45.859	0.004
54691.7	54694.7	10.176	45.853	0.008
54691.7	54694.7	10.176	45.856	0.005
54691.7	54694.7	10.176	45.859	0.004
54691.7	54694.7	10.176	45.859	0.003
54691.7	54694.7	10.161	45.832	0.004
54691.7	54694.7	10.176	45.862	0.003
54691.7	54694.7	10.176	45.860	0.005
54691.7	54694.7	10.176	45.860	0.005
54691.7	54694.7	10.176	45.853	0.009
54691.7	54694.7	10.176	45.857	0.005
54691.7	54694.7	10.176	45.856	0.008
54691.7	54694.7	10.176	45.858	0.005
54691.7	54694.7	10.176	45.862	0.005
54691.7	54694.7	10.176	45.862	0.004
54691.7	54694.7	10.176	45.862	0.003
54691.7	54694.7	10.176	45.860	0.003
54691.7	54694.7	10.176	45.861	0.003
54691.7	54694.7	10.176	45.862	0.003
54691.7	54694.7	10.176	45.856	0.007
54691.7	54694.7	10.176	45.856	0.004
54691.7	54694.7	10.176	45.862	0.003
54691.7	54694.7	9.681	45.239	0.007
54691.7	54694.7	10.176	45.868	0.003
54691.7	54694.7	10.176	45.869	0.007
54691.7	54694.7	10.176	45.864	0.004
54691.7	54694.7	10.176	45.861	0.003
54691.7	54694.7	10.176	45.861	0.005
54691.7	54694.7	10.176	45.856	0.003
54691.7	54694.7	10.176	45.854	0.003
54691.7	54694.7	10.176	45.854	0.003
54691.7	54694.7	10.176	45.855	0.003
54691.7	54694.7	10.176	45.857	0.003
54691.7	54694.7	10.176	45.856	0.003
54691.7	54694.7	10.176	45.851	0.003
54691.7	54694.7	11.358	47.253	0.022
54691.7	54694.7	10.176	45.858	0.006
54691.7	54694.7	10.176	45.859	0.005
54691.7	54694.7	10.176	45.862	0.003
54694.7	54697.7	22.402	48.256	0.042
54694.7	54697.7	22.718	48.253	0.022
54694.7	54697.7	23.034	48.207	0.026
54694.7	54697.7	23.350	48.118	0.031
54694.7	54697.7	23.666	47.985	0.043
54694.7	54697.7	23.982	47.810	0.076
54694.7	54697.7	24.298	47.591	0.129
54694.7	54697.7	16.861	46.249	0.064
54694.7	54697.7	17.115	46.402	0.050
54694.7	54697.7	17.369	46.555	0.036
54694.7	54697.7	17.622	46.708	0.025
54694.7	54697.7	17.876	46.861	0.020
54694.7	54697.7	18.130	47.013	0.025
54694.7	54697.7	18.384	47.166	0.037
54694.7	54697.7	14.740	47.034	0.010
54694.7	54697.7	14.836	46.974	0.011
54694.7	54697.7	14.931	46.914	0.012
54694.7	54697.7	15.057	46.828	0.017
54694.7	54697.7	15.127	46.858	0.015
54694.7	54697.7	15.167	46.736	0.016
54694.7	54697.7	10.176	45.863	0.003
54694.7	54697.7	10.176	45.866	0.005
54694.7	54697.7	10.176	45.864	0.003
54694.7	54697.7	10.176	45.855	0.009
54694.7	54697.7	10.176	45.859	0.004
54694.7	54697.7	10.176	45.854	0.006
54694.7	54697.7	10.176	45.858	0.006
54694.7	54697.7	10.176	45.857	0.005
54694.7	54697.7	10.176	45.845	0.003
54694.7	54697.7	10.176	45.841	0.003
54694.7	54697.7	10.176	45.854	0.006
54694.7	54697.7	10.176	45.856	0.003
54694.7	54697.7	10.176	45.860	0.003
54694.7	54697.7	11.352	47.287	0.022
54694.7	54697.7	10.176	45.850	0.003
54694.7	54697.7	10.176	45.853	0.003
54694.7	54697.7	10.176	45.850	0.003
54694.7	54697.7	9.681	45.240	0.009
54694.7	54697.7	10.176	45.869	0.003
54694.7	54697.7	10.176	45.868	0.003
54694.7	54697.7	10.176	45.868	0.005
54694.7	54697.7	10.176	45.870	0.003
54694.7	54697.7	10.176	45.871	0.004
54694.7	54697.7	10.176	45.870	0.008
54694.7	54697.7	11.363	47.260	0.022
54694.7	54697.7	10.176	45.864	0.004
54694.7	54697.7	10.176	45.868	0.003
54694.7	54697.7	10.176	45.866	0.006
54694.7	54697.7	10.176	45.861	0.003
54694.7	54697.7	10.176	45.862	0.003
54694.7	54697.7	10.176	45.859	0.003
54694.7	54697.7	10.176	45.858	0.006
54694.7	54697.7	10.176	45.858	0.003
54694.7	54697.7	10.176	45.860	0.011
54694.7	54697.7	10.176	45.867	0.007
54694.7	54697.7	10.176	45.869	0.007
54694.7	54697.7	10.176	45.870	0.003
54694.7	54697.7	10.176	45.857	0.009
54694.7	54697.7	10.176	45.863	0.004
54694.7	54697.7	10.176	45.856	0.005
54694.7	54697.7	10.176	45.863	0.010
54694.7	54697.7	10.176	45.860	0.004
54694.7	54697.7	10.176	45.860	0.003
54694.7	54697.7	10.176	45.863	0.006
54694.7	54697.7	11.352	47.220	0.022
54694.7	54697.7	10.176	45.860	0.002
54694.7	54697.7	10.176	45.859	0.004
54694.7	54697.7	10.176	45.861	0.004
54694.7	54697.7	10.176	45.865	0.003
54694.7	54697.7	10.176	45.865	0.006
54697.7	54700.7	22.402	48.289	0.042
54697.7	54700.7	22.718	48.239	0.022
54697.7	54700.7	23.034	48.154	0.028
54697.7	54700.7	23.350	48.033	0.034
54697.7	54700.7	23.666	47.876	0.050
54697.7	54700.7	23.982	47.683	0.088
54697.7	54700.7	24.298	47.455	0.149
54697.7	54700.7	16.861	46.174	0.048
54697.7	54700.7	17.115	46.337	0.038
54697.7	54700.7	17.369	46.499	0.028
54697.7	54700.7	17.622	46.662	0.020
54697.7	54700.7	17.876	46.824	0.017
54697.7	54700.7	18.130	46.987	0.020
54697.7	54700.7	18.384	47.149	0.028
54697.7	54700.7	14.391	47.112	0.001
54697.7	54700.7	14.670	46.985	0.001
54697.7	54700.7	14.740	46.952	0.005
54697.7	54700.7	14.836	46.894	0.005
54697.7	54700.7	14.931	46.858	0.010
54697.7	54700.7	15.057	46.770	0.014
54697.7	54700.7	15.127	46.808	0.013
54697.7	54700.7	15.167	46.687	0.013
54697.7	54700.7	10.176	45.868	0.003
54697.7	54700.7	10.176	45.870	0.005
54697.7	54700.7	10.176	45.870	0.003
54697.7	54700.7	10.176	45.869	0.008
54697.7	54700.7	10.176	45.872	0.006
54697.7	54700.7	10.176	45.874	0.005
54697.7	54700.7	10.176	45.866	0.006
54697.7	54700.7	10.176	45.869	0.004
54697.7	54700.7	10.176	45.867	0.006
54697.7	54700.7	10.176	45.867	0.003
54697.7	54700.7	10.176	45.863	0.005
54697.7	54700.7	10.176	45.864	0.006
54697.7	54700.7	10.176	45.870	0.004
54697.7	54700.7	10.176	45.867	0.003
54697.7	54700.7	10.176	45.866	0.005
54697.7	54700.7	10.176	45.871	0.003
54697.7	54700.7	10.176	45.872	0.005
54697.7	54700.7	10.176	45.874	0.006
54697.7	54700.7	10.176	45.877	0.004
54697.7	54700.7	10.176	45.872	0.003
54697.7	54700.7	10.176	45.871	0.004
54697.7	54700.7	10.176	45.875	0.003
54697.7	54700.7	10.176	45.873	0.003
54697.7	54700.7	10.176	45.874	0.006
54697.7	54700.7	10.176	45.867	0.004
54697.7	54700.7	10.176	45.868	0.006
54697.7	54700.7	10.176	45.872	0.003
54697.7	54700.7	10.176	45.872	0.004
54697.7	54700.7	10.176	45.872	0.004
54697.7	54700.7	10.176	45.872	0.003
54697.7	54700.7	11.353	47.294	0.022
54697.7	54700.7	9.903	45.458	0.010
54697.7	54700.7	10.176	45.880	0.003
54697.7	54700.7	10.176	45.880	0.005
54697.7	54700.7	10.176	45.884	0.003
54697.7	54700.7	10.176	45.878	0.003
54697.7	54700.7	10.176	45.879	0.003
54697.7	54700.7	10.176	45.882	0.003
54697.7	54700.7	10.176	45.884	0.005
54697.7	54700.7	10.176	45.887	0.005
54697.7	54700.7	10.176	45.886	0.006
54697.7	54700.7	10.176	45.878	0.003
54697.7	54700.7	10.176	45.879	0.003
54697.7	54700.7	10.176	45.880	0.003
54697.7	54700.7	10.176	45.876	0.004
54697.7	54700.7	10.176	45.868	0.003
54697.7	54700.7	10.176	45.872	0.003
54700.7	54703.7	22.402	48.399	0.037
54700.7	54703.7	22.718	48.339	0.020
54700.7	54703.7	23.034	48.250	0.025
54700.7	54703.7	23.350	48.133	0.031
54700.7	54703.7	23.666	47.987	0.044
54700.7	54703.7	23.982	47.813	0.075
54700.7	54703.7	24.298	47.610	0.126
54700.7	54703.7	16.861	46.230	0.087
54700.7	54703.7	17.115	46.406	0.069
54700.7	54703.7	17.369	46.581	0.052
54700.7	54703.7	17.622	46.757	0.038
54700.7	54703.7	17.876	46.932	0.031
54700.7	54703.7	18.130	47.108	0.036
54700.7	54703.7	18.384	47.283	0.049
54700.7	54703.7	14.391	47.149	0.001
54700.7	54703.7	14.670	47.021	0.002
54700.7	54703.7	14.740	46.992	0.005
54700.7	54703.7	14.836	46.936	0.007
54700.7	54703.7	14.931	46.871	0.012
54700.7	54703.7	15.057	46.791	0.014
54700.7	54703.7	15.127	46.802	0.022
54700.7	54703.7	15.167	46.728	0.035
54700.7	54703.7	10.176	45.884	0.016
54700.7	54703.7	10.176	45.887	0.004
54700.7	54703.7	10.176	45.877	0.004
54700.7	54703.7	10.176	45.877	0.009
54700.7	54703.7	10.176	45.880	0.015
54700.7	54703.7	10.176	45.881	0.004
54700.7	54703.7	10.176	45.879	0.004
54700.7	54703.7	10.176	45.881	0.006
54700.7	54703.7	10.176	45.867	0.004
54700.7	54703.7	10.176	45.882	0.010
54700.7	54703.7	11.531	47.360	0.022
54700.7	54703.7	10.176	45.879	0.003
54700.7	54703.7	10.176	45.872	0.003
54700.7	54703.7	10.176	45.875	0.003
54700.7	54703.7	10.176	45.873	0.004
54700.7	54703.7	10.176	45.872	0.005
54700.7	54703.7	10.176	45.869	0.008
54700.7	54703.7	9.686	45.246	0.004
54700.7	54703.7	9.922	45.507	0.006
54700.7	54703.7	10.019	45.642	0.006
54700.7	54703.7	9.422	45.059	0.006
54700.7	54703.7	10.164	45.873	0.012
54700.7	54703.7	10.363	46.253	0.015
54700.7	54703.7	10.505	46.531	0.013
54700.7	54703.7	10.633	46.677	0.016
54700.7	54703.7	10.176	45.887	0.003
54700.7	54703.7	10.176	45.887	0.008
54700.7	54703.7	10.176	45.887	0.004
54700.7	54703.7	10.176	45.888	0.007
54700.7	54703.7	10.176	45.894	0.013
54700.7	54703.7	10.176	45.900	0.003
54700.7	54703.7	10.176	45.887	0.003
54700.7	54703.7	10.176	45.892	0.003
54700.7	54703.7	10.176	45.891	0.003
54700.7	54703.7	10.176	45.880	0.003
54700.7	54703.7	10.176	45.878	0.003
54700.7	54703.7	10.176	45.876	0.004
54700.7	54703.7	10.176	45.883	0.005
54700.7	54703.7	10.176	45.883	0.003
54700.7	54703.7	10.176	45.885	0.004
54700.7	54703.7	11.353	47.300	0.022
54700.7	54703.7	10.176	45.891	0.003
54700.7	54703.7	10.176	45.891	0.003
54700.7	54703.7	10.176	45.893	0.003
54700.7	54703.7	10.176	45.889	0.003
54700.7	54703.7	10.176	45.885	0.005
54700.7	54703.7	10.176	45.891	0.003
54700.7	54703.7	10.176	45.891	0.005
54700.7	54703.7	10.176	45.889	0.006
54700.7	54703.7	10.176	45.883	0.005
54700.7	54703.7	10.176	45.890	0.010
54700.7	54703.7	10.176	45.886	0.004
54700.7	54703.7	10.176	45.887	0.003
54700.7	54703.7	10.176	45.886	0.003
54700.7	54703.7	10.176	45.887	0.003
54700.7	54703.7	11.353	47.340	0.024
54703.7	54706.7	22.402	48.432	0.037
54703.7	54706.7	22.718	48.406	0.019
54703.7	54706.7	23.034	48.311	0.025
54703.7	54706.7	23.350	48.145	0.032
54703.7	54706.7	23.666	47.908	0.055
54703.7	54706.7	23.982	47.601	0.105
54703.7	54706.7	24.298	47.223	0.179
54703.7	54706.7	16.861	46.247	0.091
54703.7	54706.7	17.115	46.398	0.071
54703.7	54706.7	17.369	46.549	0.052
54703.7	54706.7	17.622	46.699	0.036
54703.7	54706.7	17.876	46.850	0.030
54703.7	54706.7	18.130	47.001	0.037
54703.7	54706.7	18.384	47.152	0.053
54703.7	54706.7	14.391	47.143	0.002
54703.7	54706.7	14.670	46.995	0.002
54703.7	54706.7	14.740	46.967	0.008
54703.7	54706.7	14.836	46.902	0.008
54703.7	54706.7	14.931	46.848	0.013
54703.7	54706.7	15.057	46.754	0.018
54703.7	54706.7	15.127	46.787	0.017
54703.7	54706.7	15.167	46.678	0.016
54703.7	54706.7	9.903	45.497	0.002
54703.7	54706.7	10.176	45.889	0.009
54703.7	54706.7	10.176	45.893	0.005
54703.7	54706.7	10.176	45.896	0.004
54703.7	54706.7	10.176	45.894	0.003
54703.7	54706.7	10.176	45.898	0.004
54703.7	54706.7	11.536	47.434	0.022
54703.7	54706.7	10.176	45.891	0.006
54703.7	54706.7	10.176	45.891	0.006
54703.7	54706.7	10.176	45.889	0.006
54703.7	54706.7	10.176	45.885	0.003
54703.7	54706.7	10.176	45.885	0.003
54703.7	54706.7	10.176	45.887	0.003
54703.7	54706.7	10.176	45.888	0.003
54703.7	54706.7	10.176	45.882	0.003
54703.7	54706.7	10.176	45.883	0.003
54703.7	54706.7	10.176	45.897	0.003
54703.7	54706.7	10.176	45.896	0.003
54703.7	54706.7	10.176	45.894	0.005
54703.7	54706.7	10.176	45.896	0.009
54703.7	54706.7	10.176	45.894	0.003
54703.7	54706.7	10.176	45.899	0.004
54703.7	54706.7	10.176	45.890	0.006
54703.7	54706.7	11.353	47.344	0.022
54703.7	54706.7	10.176	45.888	0.006
54703.7	54706.7	10.176	45.886	0.005
54703.7	54706.7	10.176	45.888	0.003
54703.7	54706.7	10.176	45.889	0.003
54703.7	54706.7	10.176	45.883	0.005
54703.7	54706.7	10.176	45.887	0.003
54703.7	54706.7	10.176	45.891	0.003
54703.7	54706.7	10.176	45.887	0.003
54703.7	54706.7	10.176	45.891	0.003
54703.7	54706.7	10.176	45.897	0.005
54703.7	54706.7	10.176	45.897	0.003
54703.7	54706.7	10.176	45.899	0.003
54703.7	54706.7	10.176	45.894	0.004
54703.7	54706.7	10.176	45.897	0.004
54703.7	54706.7	10.176	45.899	0.003
54703.7	54706.7	10.176	45.888	0.005
54703.7	54706.7	10.176	45.893	0.004
54703.7	54706.7	10.176	45.896	0.003
54703.7	54706.7	11.372	47.335	0.022
54703.7	54706.7	10.176	45.887	0.003
54703.7	54706.7	10.176	45.881	0.003
54703.7	54706.7	10.176	45.883	0.003
54703.7	54706.7	10.176	45.893	0.002
54703.7	54706.7	10.176	45.891	0.004
54703.7	54706.7	10.176	45.891	0.006
54706.7	54709.7	22.402	48.276	0.045
54706.7	54709.7	22.718	48.287	0.023
54706.7	54709.7	23.034	48.246	0.028
54706.7	54709.7	23.350	48.153	0.033
54706.7	54709.7	23.666	48.008	0.048
54706.7	54709.7	23.982	47.810	0.087
54706.7	54709.7	24.298	47.561	0.148
54706.7	54709.7	16.861	46.100	0.067
54706.7	54709.7	17.115	46.275	0.053
54706.7	54709.7	17.369	46.450	0.041
54706.7	54709.7	17.622	46.626	0.031
54706.7	54709.7	17.876	46.801	0.027
54706.7	54709.7	18.130	46.976	0.030
54706.7	54709.7	18.384	47.151	0.039
54706.7	54709.7	14.391	47.088	0.001
54706.7	54709.7	14.670	46.954	0.001
54706.7	54709.7	14.740	46.902	0.005
54706.7	54709.7	14.836	46.846	0.004
54706.7	54709.7	14.931	46.753	0.013
54706.7	54709.7	15.057	46.676	0.018
54706.7	54709.7	15.127	46.693	0.017
54706.7	54709.7	15.167	46.586	0.016
54706.7	54709.7	10.161	45.882	0.011
54706.7	54709.7	10.176	45.903	0.003
54706.7	54709.7	10.176	45.904	0.005
54706.7	54709.7	10.176	45.901	0.003
54706.7	54709.7	10.176	45.907	0.003
54706.7	54709.7	10.176	45.908	0.004
54706.7	54709.7	10.176	45.905	0.003
54706.7	54709.7	11.552	47.419	0.022
54706.7	54709.7	10.176	45.911	0.007
54706.7	54709.7	10.176	45.914	0.003
54706.7	54709.7	10.176	45.913	0.004
54706.7	54709.7	10.176	45.892	0.005
54706.7	54709.7	10.176	45.891	0.004
54706.7	54709.7	10.176	45.895	0.003
54706.7	54709.7	10.176	45.900	0.003
54706.7	54709.7	10.176	45.897	0.003
54706.7	54709.7	10.161	45.887	0.005
54706.7	54709.7	10.176	45.906	0.007
54706.7	54709.7	10.176	45.907	0.004
54706.7	54709.7	10.176	45.908	0.004
54706.7	54709.7	10.176	45.902	0.004
54706.7	54709.7	10.176	45.902	0.006
54706.7	54709.7	10.176	45.906	0.003
54706.7	54709.7	10.176	45.909	0.006
54706.7	54709.7	10.176	45.910	0.003
54706.7	54709.7	10.176	45.907	0.003
54706.7	54709.7	10.176	45.905	0.003
54706.7	54709.7	10.176	45.904	0.003
54706.7	54709.7	10.176	45.905	0.003
54706.7	54709.7	10.176	45.905	0.003
54706.7	54709.7	10.176	45.899	0.004
54706.7	54709.7	10.176	45.898	0.005
54706.7	54709.7	11.439	47.337	0.022
54706.7	54709.7	10.161	45.883	0.004
54706.7	54709.7	11.526	47.376	0.022
54709.7	54712.7	22.402	48.241	0.046
54709.7	54712.7	22.612	48.125	0.034
54709.7	54712.7	22.823	48.009	0.030
54709.7	54712.7	23.034	47.893	0.036
54709.7	54712.7	23.245	47.777	0.048
54709.7	54712.7	23.455	47.661	0.063
54709.7	54712.7	23.666	47.545	0.079
54709.7	54712.7	16.861	46.129	0.057
54709.7	54712.7	17.115	46.293	0.045
54709.7	54712.7	17.369	46.457	0.034
54709.7	54712.7	17.622	46.621	0.025
54709.7	54712.7	17.876	46.785	0.021
54709.7	54712.7	18.130	46.949	0.025
54709.7	54712.7	18.384	47.113	0.033
54709.7	54712.7	14.391	46.959	0.004
54709.7	54712.7	14.670	46.805	0.006
54709.7	54712.7	14.740	46.781	0.008
54709.7	54712.7	14.836	46.729	0.007
54709.7	54712.7	14.931	46.694	0.011
54709.7	54712.7	15.057	46.643	0.015
54709.7	54712.7	15.127	46.694	0.013
54709.7	54712.7	15.167	46.583	0.013
54709.7	54712.7	10.161	45.880	0.008
54709.7	54712.7	10.176	45.908	0.003
54709.7	54712.7	10.176	45.889	0.004
54709.7	54712.7	11.353	47.284	0.023
54709.7	54712.7	10.161	45.883	0.004
54709.7	54712.7	11.353	47.271	0.023
54709.7	54712.7	10.161	45.888	0.008
54709.7	54712.7	10.176	45.916	0.003
54709.7	54712.7	10.176	45.915	0.003
54709.7	54712.7	10.176	45.916	0.003
54709.7	54712.7	10.176	45.905	0.003
54709.7	54712.7	10.176	45.905	0.004
54709.7	54712.7	10.176	45.908	0.005
54709.7	54712.7	11.347	47.269	0.023
54709.7	54712.7	10.176	45.915	0.007
54709.7	54712.7	10.176	45.914	0.003
54709.7	54712.7	10.176	45.911	0.003
54709.7	54712.7	10.176	45.909	0.003
54709.7	54712.7	10.176	45.910	0.004
54709.7	54712.7	10.176	45.910	0.004
54709.7	54712.7	10.176	45.916	0.004
54709.7	54712.7	10.176	45.912	0.004
54709.7	54712.7	10.176	45.913	0.003
54712.7	54715.7	22.402	48.270	0.042
54712.7	54715.7	22.683	48.152	0.030
54712.7	54715.7	22.964	48.033	0.029
54712.7	54715.7	23.245	47.915	0.041
54712.7	54715.7	23.526	47.796	0.058
54712.7	54715.7	23.807	47.678	0.077
54712.7	54715.7	24.088	47.559	0.096
54712.7	54715.7	16.861	46.147	0.106
54712.7	54715.7	17.115	46.301	0.083
54712.7	54715.7	17.369	46.454	0.060
54712.7	54715.7	17.622	46.607	0.041
54712.7	54715.7	17.876	46.760	0.033
54712.7	54715.7	18.130	46.914	0.042
54712.7	54715.7	18.384	47.067	0.061
54712.7	54715.7	14.391	46.995	0.002
54712.7	54715.7	14.670	46.828	0.002
54712.7	54715.7	14.740	46.798	0.009
54712.7	54715.7	14.836	46.746	0.017
54712.7	54715.7	14.931	46.721	0.016
54712.7	54715.7	15.057	46.657	0.015
54712.7	54715.7	15.127	46.689	0.024
54712.7	54715.7	15.167	46.569	0.023
54712.7	54715.7	9.681	45.248	0.003
54712.7	54715.7	9.681	45.238	0.007
54712.7	54715.7	11.373	47.270	0.022
54712.7	54715.7	9.681	45.236	0.005
54715.7	54718.7	22.402	48.430	0.044
54715.7	54718.7	22.683	48.398	0.024
54715.7	54718.7	22.964	48.340	0.028
54715.7	54718.7	23.245	48.257	0.034
54715.7	54718.7	23.526	48.149	0.042
54715.7	54718.7	23.807	48.015	0.064
54715.7	54718.7	16.861	46.161	0.074
54715.7	54718.7	17.166	46.366	0.056
54715.7	54718.7	17.470	46.571	0.039
54715.7	54718.7	17.775	46.777	0.028
54715.7	54718.7	18.079	46.982	0.030
54715.7	54718.7	18.384	47.188	0.042
54715.7	54718.7	14.391	47.041	0.003
54715.7	54718.7	14.670	46.876	0.008
54715.7	54718.7	14.740	46.881	0.007
54715.7	54718.7	14.836	46.803	0.006
54715.7	54718.7	14.931	46.775	0.011
54715.7	54718.7	15.057	46.712	0.015
54715.7	54718.7	15.127	46.761	0.016
54715.7	54718.7	15.167	46.633	0.019
54715.7	54718.7	9.681	45.243	0.005
54715.7	54718.7	11.544	47.380	0.022
54715.7	54718.7	9.681	45.234	0.004
54715.7	54718.7	11.418	47.334	0.024
54715.7	54718.7	11.352	47.319	0.022
54715.7	54718.7	11.538	47.452	0.022
54718.7	54721.7	22.402	48.503	0.039
54718.7	54721.7	22.718	48.448	0.021
54718.7	54721.7	23.034	48.369	0.027
54718.7	54721.7	23.350	48.267	0.033
54718.7	54721.7	23.666	48.142	0.046
54718.7	54721.7	23.982	47.993	0.077
54718.7	54721.7	24.298	47.821	0.130
54718.7	54721.7	16.861	46.195	0.065
54718.7	54721.7	17.115	46.354	0.051
54718.7	54721.7	17.369	46.513	0.038
54718.7	54721.7	17.622	46.672	0.027
54718.7	54721.7	17.876	46.831	0.022
54718.7	54721.7	18.130	46.990	0.026
54718.7	54721.7	18.384	47.149	0.037
54718.7	54721.7	14.391	47.169	0.001
54718.7	54721.7	14.670	46.983	0.002
54718.7	54721.7	14.740	46.956	0.006
54718.7	54721.7	14.836	46.882	0.006
54718.7	54721.7	14.931	46.830	0.013
54718.7	54721.7	15.057	46.747	0.018
54718.7	54721.7	15.127	46.778	0.018
54718.7	54721.7	15.167	46.666	0.016
54718.7	54721.7	9.903	45.495	0.007
54718.7	54721.7	11.353	47.337	0.023
54718.7	54721.7	9.903	45.495	0.005
54721.7	54724.7	22.402	48.445	0.042
54721.7	54724.7	22.718	48.444	0.022
54721.7	54724.7	23.034	48.375	0.028
54721.7	54724.7	23.350	48.239	0.035
54721.7	54724.7	23.666	48.035	0.057
54721.7	54724.7	23.982	47.765	0.108
54721.7	54724.7	24.298	47.426	0.185
54721.7	54724.7	16.861	46.228	0.110
54721.7	54724.7	17.115	46.395	0.087
54721.7	54724.7	17.369	46.562	0.065
54721.7	54724.7	17.622	46.729	0.047
54721.7	54724.7	17.876	46.896	0.038
54721.7	54724.7	18.130	47.063	0.045
54721.7	54724.7	18.384	47.230	0.062
54721.7	54724.7	14.391	47.287	0.001
54721.7	54724.7	14.670	47.070	0.002
54721.7	54724.7	14.740	47.017	0.007
54721.7	54724.7	14.836	46.954	0.007
54721.7	54724.7	14.931	46.916	0.014
54721.7	54724.7	15.057	46.805	0.018
54721.7	54724.7	15.127	46.797	0.025
54721.7	54724.7	15.167	46.682	0.024
54721.7	54724.7	11.545	47.468	0.022
54721.7	54724.7	11.339	47.299	0.022
54724.7	54727.7	22.402	48.371	0.045
54724.7	54727.7	22.718	48.364	0.023
54724.7	54727.7	23.034	48.301	0.029
54724.7	54727.7	23.350	48.180	0.036
54724.7	54727.7	23.666	48.002	0.055
54724.7	54727.7	23.982	47.767	0.102
54724.7	54727.7	24.298	47.475	0.174
54724.7	54727.7	16.861	46.229	0.104
54724.7	54727.7	17.115	46.391	0.082
54724.7	54727.7	17.369	46.553	0.061
54724.7	54727.7	17.622	46.715	0.043
54724.7	54727.7	17.876	46.878	0.035
54724.7	54727.7	18.130	47.040	0.042
54724.7	54727.7	18.384	47.202	0.059
54724.7	54727.7	14.391	47.196	0.001
54724.7	54727.7	14.670	46.993	0.002
54724.7	54727.7	14.740	46.931	0.007
54724.7	54727.7	14.836	46.857	0.007
54724.7	54727.7	14.931	46.777	0.015
54724.7	54727.7	15.057	46.700	0.019
54724.7	54727.7	15.127	46.736	0.019
54724.7	54727.7	15.167	46.640	0.017
54724.7	54727.7	9.422	45.054	0.005
54724.7	54727.7	9.686	45.243	0.004
54724.7	54727.7	9.922	45.527	0.006
54724.7	54727.7	10.019	45.676	0.006
54724.7	54727.7	10.164	45.908	0.009
54724.7	54727.7	10.363	46.245	0.022
54724.7	54727.7	10.505	46.607	0.014
54724.7	54727.7	10.633	46.613	0.025
54724.7	54727.7	11.355	47.343	0.022
54724.7	54727.7	11.538	47.397	0.022
54730.7	54733.7	22.402	48.266	0.047
54730.7	54733.7	22.718	48.201	0.025
54730.7	54733.7	23.034	48.101	0.032
54730.7	54733.7	23.350	47.969	0.040
54730.7	54733.7	23.666	47.802	0.059
54730.7	54733.7	23.982	47.602	0.104
54730.7	54733.7	24.298	47.369	0.176
54730.7	54733.7	16.861	46.137	0.064
54730.7	54733.7	17.115	46.286	0.050
54730.7	54733.7	17.369	46.434	0.037
54730.7	54733.7	17.622	46.582	0.026
54730.7	54733.7	17.876	46.731	0.022
54730.7	54733.7	18.130	46.879	0.027
54730.7	54733.7	18.384	47.027	0.038
54730.7	54733.7	14.391	47.091	0.003
54730.7	54733.7	14.670	46.932	0.004
54730.7	54733.7	14.740	46.888	0.007
54730.7	54733.7	14.836	46.817	0.006
54730.7	54733.7	14.931	46.751	0.013
54730.7	54733.7	15.057	46.688	0.018
54730.7	54733.7	15.127	46.723	0.017
54730.7	54733.7	15.167	46.633	0.016
54730.7	54733.7	10.161	45.918	0.004
54730.7	54733.7	11.345	47.279	0.022
54730.7	54733.7	10.161	45.901	0.007
54730.7	54733.7	11.531	47.371	0.022
54730.7	54733.7	10.161	45.903	0.005
54730.7	54733.7	11.532	47.363	0.022
54730.7	54733.7	11.532	47.361	0.022
54733.7	54736.6	22.402	48.228	0.048
54733.7	54736.6	22.718	48.137	0.026
54733.7	54736.6	23.034	48.018	0.034
54733.7	54736.6	23.350	47.871	0.042
54733.7	54736.6	23.666	47.697	0.062
54733.7	54736.6	23.982	47.494	0.110
54733.7	54736.6	24.298	47.264	0.185
54733.7	54736.6	16.861	46.106	0.039
54733.7	54736.6	17.115	46.263	0.031
54733.7	54736.6	17.369	46.420	0.023
54733.7	54736.6	17.622	46.576	0.017
54733.7	54736.6	17.876	46.733	0.014
54733.7	54736.6	18.130	46.889	0.017
54733.7	54736.6	18.384	47.046	0.023
54733.7	54736.6	14.391	46.932	0.001
54733.7	54736.6	14.670	46.804	0.002
54733.7	54736.6	14.740	46.796	0.005
54733.7	54736.6	14.836	46.738	0.005
54733.7	54736.6	14.931	46.717	0.010
54733.7	54736.6	15.057	46.663	0.014
54733.7	54736.6	15.127	46.701	0.013
54733.7	54736.6	15.167	46.589	0.013
54733.7	54736.6	10.161	45.907	0.007
54733.7	54736.6	10.161	45.898	0.005
54733.7	54736.6	11.373	47.378	0.034
54733.7	54736.6	10.161	45.907	0.007
54733.7	54736.6	11.351	47.336	0.022
54736.7	54739.7	22.402	48.286	0.044
54736.7	54739.7	22.683	48.262	0.023
54736.7	54739.7	22.964	48.195	0.027
54736.7	54739.7	23.245	48.085	0.033
54736.7	54739.7	23.526	47.933	0.044
54736.7	54739.7	23.807	47.739	0.074
54736.7	54739.7	16.861	46.246	0.039
54736.7	54739.7	17.166	46.428	0.029
54736.7	54739.7	17.470	46.611	0.020
54736.7	54739.7	17.775	46.793	0.014
54736.7	54739.7	18.079	46.976	0.015
54736.7	54739.7	18.384	47.159	0.023
54736.7	54739.7	14.391	47.044	0.001
54736.7	54739.7	14.670	46.944	0.001
54736.7	54739.7	14.740	46.933	0.005
54736.7	54739.7	14.836	46.880	0.005
54736.7	54739.7	14.931	46.852	0.010
54736.7	54739.7	15.057	46.792	0.014
54736.7	54739.7	15.127	46.809	0.013
54736.7	54739.7	15.167	46.710	0.013
54736.7	54739.7	9.903	45.521	0.003
54736.7	54739.7	11.339	47.344	0.022
54736.7	54739.7	11.346	47.339	0.022
54736.7	54739.7	11.346	47.358	0.022
54736.7	54739.7	11.373	47.368	0.025
54736.7	54739.7	11.532	47.467	0.022
54739.7	54742.7	22.402	48.229	0.045
54739.7	54742.7	22.718	48.195	0.023
54739.7	54742.7	23.034	48.124	0.028
54739.7	54742.7	23.350	48.016	0.034
54739.7	54742.7	23.666	47.872	0.048
54739.7	54742.7	23.982	47.691	0.084
54739.7	54742.7	24.298	47.473	0.144
54739.7	54742.7	16.861	46.278	0.041
54739.7	54742.7	17.115	46.419	0.032
54739.7	54742.7	17.369	46.560	0.024
54739.7	54742.7	17.622	46.701	0.017
54739.7	54742.7	17.876	46.842	0.014
54739.7	54742.7	18.130	46.982	0.018
54739.7	54742.7	18.384	47.123	0.025
54739.7	54742.7	14.391	46.987	0.004
54739.7	54742.7	14.670	46.889	0.002
54739.7	54742.7	14.740	46.864	0.006
54739.7	54742.7	14.836	46.817	0.005
54739.7	54742.7	14.931	46.788	0.012
54739.7	54742.7	15.057	46.719	0.017
54739.7	54742.7	15.127	46.766	0.015
54739.7	54742.7	15.167	46.653	0.016
54739.7	54742.7	9.681	45.251	0.005
54739.7	54742.7	11.349	47.347	0.022
54739.7	54742.7	9.681	45.245	0.003
54739.7	54742.7	11.353	47.365	0.022
54739.7	54742.7	9.681	45.249	0.006
54739.7	54742.7	11.353	47.330	0.036
54742.7	54745.7	22.402	48.246	0.043
54742.7	54745.7	22.788	48.203	0.023
54742.7	54745.7	23.174	48.092	0.031
54742.7	54745.7	23.561	47.913	0.043
54742.7	54745.7	23.947	47.666	0.086
54742.7	54745.7	24.333	47.351	0.165
54742.7	54745.7	16.861	46.208	0.103
54742.7	54745.7	17.166	46.348	0.076
54742.7	54745.7	17.470	46.489	0.053
54742.7	54745.7	17.775	46.629	0.040
54742.7	54745.7	18.079	46.769	0.047
54742.7	54745.7	18.384	46.910	0.069
54742.7	54745.7	14.391	47.004	0.001
54742.7	54745.7	14.670	46.906	0.002
54742.7	54745.7	14.740	46.886	0.004
54742.7	54745.7	14.836	46.841	0.004
54742.7	54745.7	14.931	46.812	0.019
54742.7	54745.7	15.057	46.745	0.026
54742.7	54745.7	15.127	46.824	0.037
54742.7	54745.7	15.167	46.682	0.023
54742.7	54745.7	11.535	47.463	0.022
54742.7	54745.7	11.345	47.291	0.028
54748.7	54751.6	22.402	48.025	0.058
54748.7	54751.6	22.718	48.012	0.029
54748.7	54751.6	23.034	47.957	0.034
54748.7	54751.6	23.350	47.861	0.042
54748.7	54751.6	23.666	47.722	0.059
54748.7	54751.6	23.982	47.542	0.102
54748.7	54751.6	24.298	47.321	0.174
54748.7	54751.6	16.861	46.104	0.141
54748.7	54751.6	17.115	46.213	0.107
54748.7	54751.6	17.369	46.321	0.076
54748.7	54751.6	17.622	46.429	0.051
54748.7	54751.6	17.876	46.538	0.045
54748.7	54751.6	18.130	46.646	0.064
54748.7	54751.6	18.384	46.754	0.093
54748.7	54751.6	14.137	47.185	0.002
54748.7	54751.6	14.391	47.011	0.004
54748.7	54751.6	14.670	46.836	0.014
54748.7	54751.6	14.740	46.904	0.013
54748.7	54751.6	14.836	46.851	0.012
54748.7	54751.6	14.931	46.808	0.021
54748.7	54751.6	15.057	46.732	0.027
54748.7	54751.6	15.127	46.777	0.026
54748.7	54751.6	15.167	46.674	0.025
54748.7	54751.6	9.903	45.513	0.005
54748.7	54751.6	11.542	47.315	0.022
54748.7	54751.6	11.339	47.258	0.022
54748.7	54751.6	9.903	45.504	0.003
54748.7	54751.6	11.350	47.248	0.022
54748.7	54751.6	11.350	47.263	0.022
54763.7	54766.7	22.402	48.096	0.069
54763.7	54766.7	22.612	48.052	0.038
54763.7	54766.7	22.823	47.979	0.040
54763.7	54766.7	23.034	47.877	0.049
54763.7	54766.7	23.245	47.748	0.056
54763.7	54766.7	23.455	47.590	0.074
54763.7	54766.7	23.666	47.404	0.113
54763.7	54766.7	16.861	45.951	0.212
54763.7	54766.7	17.115	46.109	0.167
54763.7	54766.7	17.369	46.268	0.125
54763.7	54766.7	17.622	46.426	0.091
54763.7	54766.7	17.876	46.584	0.076
54763.7	54766.7	18.130	46.742	0.090
54763.7	54766.7	18.384	46.900	0.124
54763.7	54766.7	14.137	46.787	0.001
54763.7	54766.7	14.391	46.664	0.002
54763.7	54766.7	14.670	46.624	0.003
54763.7	54766.7	14.740	46.622	0.012
54763.7	54766.7	14.836	46.596	0.009
54763.7	54766.7	14.931	46.590	0.028
54763.7	54766.7	15.057	46.581	0.033
54763.7	54766.7	15.127	46.624	0.038
54763.7	54766.7	15.167	46.505	0.029
54763.7	54766.7	11.351	47.067	0.049
54763.7	54766.7	9.681	45.242	0.004
54763.7	54766.7	11.350	47.056	0.023
54763.7	54766.7	11.350	47.069	0.022
54763.7	54766.7	9.681	45.234	0.011
54763.7	54766.7	11.434	47.125	0.023
54823.7	54826.7	22.402	47.601	0.098
54823.7	54826.7	22.612	47.555	0.078
54823.7	54826.7	22.823	47.509	0.066
54823.7	54826.7	23.034	47.463	0.064
54823.7	54826.7	23.245	47.417	0.074
54823.7	54826.7	23.455	47.371	0.092
54823.7	54826.7	23.666	47.325	0.115
54823.7	54826.7	16.861	45.806	0.107
54823.7	54826.7	17.115	45.926	0.082
54823.7	54826.7	17.369	46.045	0.060
54823.7	54826.7	17.622	46.165	0.042
54823.7	54826.7	17.876	46.284	0.037
54823.7	54826.7	18.130	46.404	0.049
54823.7	54826.7	18.384	46.524	0.069
54823.7	54826.7	14.740	46.546	0.019
54823.7	54826.7	14.836	46.510	0.016
54823.7	54826.7	14.931	46.498	0.016
54823.7	54826.7	15.057	46.486	0.020
54823.7	54826.7	15.127	46.575	0.020
54823.7	54826.7	15.167	46.459	0.017
54823.7	54826.7	11.434	46.856	0.022
54829.7	54832.7	22.402	47.846	0.084
54829.7	54832.7	22.612	47.720	0.064
54829.7	54832.7	22.823	47.593	0.057
54829.7	54832.7	23.034	47.467	0.068
54829.7	54832.7	23.245	47.341	0.091
54829.7	54832.7	23.455	47.214	0.119
54829.7	54832.7	23.666	47.088	0.149
54829.7	54832.7	16.861	45.626	0.117
54829.7	54832.7	17.115	45.793	0.092
54829.7	54832.7	17.369	45.960	0.069
54829.7	54832.7	17.622	46.127	0.051
54829.7	54832.7	17.876	46.295	0.042
54829.7	54832.7	18.130	46.462	0.049
54829.7	54832.7	18.384	46.629	0.067
54829.7	54832.7	14.670	46.397	0.005
54829.7	54832.7	14.740	46.520	0.009
54829.7	54832.7	14.836	46.510	0.013
54829.7	54832.7	14.931	46.517	0.013
54829.7	54832.7	15.057	46.516	0.016
54829.7	54832.7	15.127	46.609	0.019
54829.7	54832.7	15.167	46.452	0.015
54829.7	54832.7	10.161	45.767	0.012
54850.7	54853.7	22.402	47.569	0.094
54850.7	54853.7	22.612	47.489	0.073
54850.7	54853.7	22.823	47.410	0.061
54850.7	54853.7	23.034	47.330	0.062
54850.7	54853.7	23.245	47.251	0.076
54850.7	54853.7	23.455	47.171	0.098
54850.7	54853.7	23.666	47.092	0.123
54850.7	54853.7	16.861	45.613	0.233
54850.7	54853.7	17.115	45.764	0.183
54850.7	54853.7	17.369	45.914	0.137
54850.7	54853.7	17.622	46.065	0.100
54850.7	54853.7	17.876	46.215	0.085
54850.7	54853.7	18.130	46.366	0.101
54850.7	54853.7	18.384	46.516	0.139
54850.7	54853.7	14.740	46.490	0.029
54850.7	54853.7	14.836	46.434	0.025
54850.7	54853.7	14.931	46.474	0.023
54850.7	54853.7	15.057	46.509	0.027
54850.7	54853.7	15.127	46.570	0.027
54850.7	54853.7	15.167	46.448	0.024
54850.7	54853.7	10.176	45.807	0.004
54853.7	54856.7	22.402	47.498	0.098
54853.7	54856.7	22.683	47.408	0.072
54853.7	54856.7	22.964	47.317	0.062
54853.7	54856.7	23.245	47.227	0.075
54853.7	54856.7	23.526	47.137	0.102
54853.7	54856.7	23.807	47.046	0.135
54853.7	54856.7	24.088	46.956	0.170
54853.7	54856.7	16.861	45.714	0.125
54853.7	54856.7	17.115	45.854	0.097
54853.7	54856.7	17.369	45.994	0.071
54853.7	54856.7	17.622	46.134	0.050
54853.7	54856.7	17.876	46.273	0.042
54853.7	54856.7	18.130	46.413	0.053
54853.7	54856.7	18.384	46.553	0.075
54853.7	54856.7	14.740	46.525	0.024
54853.7	54856.7	14.836	46.437	0.016
54853.7	54856.7	14.931	46.462	0.014
54853.7	54856.7	15.057	46.477	0.015
54853.7	54856.7	15.127	46.559	0.025
54853.7	54856.7	15.167	46.458	0.014
54853.7	54856.7	11.353	46.778	0.022
54853.7	54856.7	11.533	46.804	0.023
54853.7	54856.7	10.176	45.836	0.015
54853.7	54856.7	9.686	45.287	0.004
54853.7	54856.7	9.922	45.532	0.006
54853.7	54856.7	10.019	45.639	0.006
54853.7	54856.7	10.164	45.799	0.011
54853.7	54856.7	10.363	46.010	0.017
54853.7	54856.7	10.505	46.139	0.013
54853.7	54856.7	10.633	46.179	0.015
54853.7	54856.7	9.422	45.071	0.004
54856.7	54859.6	22.402	47.684	0.085
54856.7	54859.6	22.612	47.572	0.065
54856.7	54859.6	22.823	47.459	0.056
54856.7	54859.6	23.034	47.346	0.062
54856.7	54859.6	23.245	47.234	0.080
54856.7	54859.6	23.455	47.121	0.105
54856.7	54859.6	23.666	47.008	0.131
54856.7	54859.6	16.861	45.893	0.122
54856.7	54859.6	17.115	45.996	0.094
54856.7	54859.6	17.369	46.098	0.068
54856.7	54859.6	17.622	46.201	0.049
54856.7	54859.6	17.876	46.303	0.045
54856.7	54859.6	18.130	46.406	0.060
54856.7	54859.6	18.384	46.508	0.084
54856.7	54859.6	14.670	46.376	0.016
54856.7	54859.6	14.740	46.459	0.014
54856.7	54859.6	14.836	46.426	0.020
54856.7	54859.6	14.931	46.466	0.018
54856.7	54859.6	15.057	46.487	0.021
54856.7	54859.6	15.127	46.562	0.020
54856.7	54859.6	15.167	46.450	0.018
54856.7	54859.6	9.681	45.266	0.006
54973.7	54976.7	22.402	47.659	0.087
54973.7	54976.7	22.542	47.607	0.073
54973.7	54976.7	22.683	47.556	0.063
54973.7	54976.7	22.823	47.504	0.057
54973.7	54976.7	22.964	47.453	0.057
54973.7	54976.7	23.104	47.401	0.062
54973.7	54976.7	23.245	47.350	0.072
54973.7	54976.7	23.385	47.298	0.085
54973.7	54976.7	16.861	46.000	0.047
54973.7	54976.7	17.078	46.127	0.038
54973.7	54976.7	17.296	46.255	0.030
54973.7	54976.7	17.514	46.382	0.023
54973.7	54976.7	17.731	46.510	0.018
54973.7	54976.7	17.949	46.637	0.017
54973.7	54976.7	18.166	46.764	0.021
54973.7	54976.7	18.384	46.892	0.028
54973.7	54976.7	14.137	46.850	0.006
54973.7	54976.7	14.391	46.690	0.007
54973.7	54976.7	14.670	46.674	0.010
54973.7	54976.7	14.740	46.723	0.009
54973.7	54976.7	14.836	46.688	0.008
54973.7	54976.7	14.931	46.694	0.012
54973.7	54976.7	15.057	46.663	0.017
54973.7	54976.7	15.127	46.712	0.015
54973.7	54976.7	15.167	46.612	0.016
54973.7	54976.7	10.176	45.624	0.006
54976.7	54979.7	22.402	47.808	0.094
54976.7	54979.7	22.683	47.781	0.051
54976.7	54979.7	22.964	47.719	0.057
54976.7	54979.7	23.245	47.620	0.068
54976.7	54979.7	23.526	47.485	0.088
54976.7	54979.7	23.807	47.315	0.143
54976.7	54979.7	24.088	47.108	0.242
54976.7	54979.7	16.861	45.991	0.057
54976.7	54979.7	17.115	46.155	0.045
54976.7	54979.7	17.369	46.319	0.033
54976.7	54979.7	17.622	46.483	0.023
54976.7	54979.7	17.876	46.647	0.019
54976.7	54979.7	18.130	46.811	0.023
54976.7	54979.7	18.384	46.975	0.032
54976.7	54979.7	14.740	46.687	0.016
54976.7	54979.7	14.836	46.650	0.015
54976.7	54979.7	14.931	46.646	0.018
54976.7	54979.7	15.057	46.629	0.024
54976.7	54979.7	15.127	46.696	0.021
54976.7	54979.7	15.167	46.582	0.022
54976.7	54979.7	10.176	45.624	0.007
55054.7	55057.6	22.402	47.808	0.090
55054.7	55057.6	22.612	47.937	0.046
55054.7	55057.6	22.823	47.981	0.040
55054.7	55057.6	23.034	47.940	0.046
55054.7	55057.6	23.245	47.815	0.053
55054.7	55057.6	23.455	47.605	0.079
55054.7	55057.6	23.666	47.311	0.136
55054.7	55057.6	16.861	46.263	0.057
55054.7	55057.6	17.115	46.383	0.044
55054.7	55057.6	17.369	46.503	0.033
55054.7	55057.6	17.622	46.622	0.025
55054.7	55057.6	17.876	46.742	0.023
55054.7	55057.6	18.130	46.861	0.028
55054.7	55057.6	18.384	46.981	0.038
55054.7	55057.6	14.740	46.764	0.013
55054.7	55057.6	14.836	46.753	0.010
55054.7	55057.6	14.931	46.747	0.011
55054.7	55057.6	15.057	46.706	0.015
55054.7	55057.6	15.127	46.755	0.015
55054.7	55057.6	15.167	46.663	0.014
55054.7	55057.6	11.346	47.096	0.022
55054.7	55057.6	9.903	45.412	0.005
55054.7	55057.6	10.176	45.549	0.007
55054.7	55057.6	11.353	47.094	0.022
55054.7	55057.6	11.353	47.093	0.022
55054.7	55057.6	11.353	47.105	0.022
55054.7	55057.6	9.903	45.395	0.005
55057.7	55060.7	22.402	47.839	0.087
55057.7	55060.7	22.612	47.868	0.046
55057.7	55060.7	22.823	47.852	0.043
55057.7	55060.7	23.034	47.791	0.051
55057.7	55060.7	23.245	47.684	0.057
55057.7	55060.7	23.455	47.533	0.075
55057.7	55060.7	23.666	47.336	0.120
55057.7	55060.7	16.861	46.275	0.068
55057.7	55060.7	17.115	46.389	0.053
55057.7	55060.7	17.369	46.502	0.039
55057.7	55060.7	17.622	46.615	0.028
55057.7	55060.7	17.876	46.729	0.025
55057.7	55060.7	18.130	46.842	0.032
55057.7	55060.7	18.384	46.956	0.045
55057.7	55060.7	14.740	46.781	0.013
55057.7	55060.7	14.836	46.746	0.010
55057.7	55060.7	14.931	46.731	0.011
55057.7	55060.7	15.057	46.701	0.015
55057.7	55060.7	15.127	46.763	0.016
55057.7	55060.7	15.167	46.664	0.016
55057.7	55060.7	9.903	45.430	0.005
55057.7	55060.7	9.903	45.431	0.004
55057.7	55060.7	10.176	45.562	0.007
55060.7	55063.7	22.402	47.976	0.070
55060.7	55063.7	22.753	47.938	0.035
55060.7	55063.7	23.104	47.839	0.046
55060.7	55063.7	23.455	47.680	0.057
55060.7	55063.7	23.807	47.459	0.102
55060.7	55063.7	24.158	47.178	0.195
55060.7	55063.7	24.509	46.836	0.333
55060.7	55063.7	16.861	46.231	0.057
55060.7	55063.7	17.115	46.359	0.045
55060.7	55063.7	17.369	46.487	0.033
55060.7	55063.7	17.622	46.616	0.023
55060.7	55063.7	17.876	46.744	0.020
55060.7	55063.7	18.130	46.872	0.026
55060.7	55063.7	18.384	47.000	0.036
55060.7	55063.7	14.137	47.113	0.001
55060.7	55063.7	14.391	47.003	0.002
55060.7	55063.7	14.670	46.926	0.002
55060.7	55063.7	14.740	46.892	0.007
55060.7	55063.7	14.836	46.856	0.007
55060.7	55063.7	14.931	46.827	0.011
55060.7	55063.7	15.057	46.773	0.014
55060.7	55063.7	15.127	46.805	0.011
55060.7	55063.7	15.167	46.702	0.013
55060.7	55063.7	10.176	45.554	0.006
55063.7	55066.7	22.402	48.022	0.066
55063.7	55066.7	22.683	48.018	0.033
55063.7	55066.7	22.964	47.954	0.038
55063.7	55066.7	23.245	47.831	0.046
55063.7	55066.7	23.526	47.648	0.064
55063.7	55066.7	23.807	47.405	0.114
55063.7	55066.7	24.088	47.103	0.196
55063.7	55066.7	16.861	46.248	0.057
55063.7	55066.7	17.115	46.405	0.044
55063.7	55066.7	17.369	46.562	0.033
55063.7	55066.7	17.622	46.719	0.023
55063.7	55066.7	17.876	46.876	0.019
55063.7	55066.7	18.130	47.033	0.023
55063.7	55066.7	18.384	47.190	0.033
55063.7	55066.7	14.137	47.455	0.001
55063.7	55066.7	14.391	47.268	0.002
55063.7	55066.7	14.670	47.117	0.002
55063.7	55066.7	14.740	47.041	0.007
55063.7	55066.7	14.836	46.990	0.007
55063.7	55066.7	14.931	46.936	0.010
55063.7	55066.7	15.057	46.842	0.014
55063.7	55066.7	15.127	46.878	0.013
55063.7	55066.7	15.167	46.768	0.013
55063.7	55066.7	10.176	45.561	0.009
55066.7	55069.7	22.402	48.179	0.053
55066.7	55069.7	22.683	48.139	0.028
55066.7	55069.7	22.964	48.058	0.033
55066.7	55069.7	23.245	47.936	0.040
55066.7	55069.7	23.526	47.772	0.053
55066.7	55069.7	23.807	47.567	0.091
55066.7	55069.7	16.861	46.333	0.077
55066.7	55069.7	17.166	46.540	0.059
55066.7	55069.7	17.470	46.747	0.042
55066.7	55069.7	17.775	46.954	0.031
55066.7	55069.7	18.079	47.161	0.032
55066.7	55069.7	18.384	47.368	0.045
55066.7	55069.7	14.137	47.377	0.001
55066.7	55069.7	14.391	47.238	0.001
55066.7	55069.7	14.670	47.129	0.001
55066.7	55069.7	14.740	47.087	0.005
55066.7	55069.7	14.836	47.033	0.005
55066.7	55069.7	14.931	46.957	0.018
55066.7	55069.7	15.057	46.873	0.025
55066.7	55069.7	15.127	46.893	0.022
55066.7	55069.7	15.167	46.795	0.022
55066.7	55069.7	10.161	45.548	0.006
55066.7	55069.7	10.161	45.551	0.005
55066.7	55069.7	10.176	45.557	0.006
55069.7	55072.6	22.402	48.411	0.030
55069.7	55072.6	22.718	48.298	0.021
55069.7	55072.6	23.034	48.185	0.021
55069.7	55072.6	23.350	48.073	0.030
55069.7	55072.6	23.666	47.960	0.043
55069.7	55072.6	23.982	47.847	0.057
55069.7	55072.6	24.298	47.735	0.071
55069.7	55072.6	16.861	46.481	0.053
55069.7	55072.6	17.115	46.664	0.042
55069.7	55072.6	17.369	46.846	0.031
55069.7	55072.6	17.622	47.029	0.023
55069.7	55072.6	17.876	47.212	0.019
55069.7	55072.6	18.130	47.394	0.021
55069.7	55072.6	18.384	47.577	0.029
55069.7	55072.6	14.137	47.346	0.000
55069.7	55072.6	14.391	47.186	0.001
55069.7	55072.6	14.670	47.065	0.001
55069.7	55072.6	14.740	47.041	0.005
55069.7	55072.6	14.836	46.988	0.005
55069.7	55072.6	14.931	46.948	0.009
55069.7	55072.6	15.057	46.859	0.013
55069.7	55072.6	15.127	46.883	0.011
55069.7	55072.6	15.167	46.775	0.011
55069.7	55072.6	10.161	45.558	0.008
55069.7	55072.6	11.353	47.146	0.022
55069.7	55072.6	10.176	45.565	0.006
55069.7	55072.6	9.681	45.267	0.004
55072.7	55075.7	22.402	48.239	0.046
55072.7	55075.7	22.718	48.210	0.024
55072.7	55075.7	23.034	48.148	0.029
55072.7	55075.7	23.350	48.052	0.035
55072.7	55075.7	23.666	47.922	0.048
55072.7	55075.7	23.982	47.759	0.081
55072.7	55075.7	24.298	47.562	0.138
55072.7	55075.7	16.861	46.462	0.044
55072.7	55075.7	17.115	46.632	0.035
55072.7	55075.7	17.369	46.801	0.027
55072.7	55075.7	17.622	46.971	0.019
55072.7	55075.7	17.876	47.141	0.016
55072.7	55075.7	18.130	47.311	0.019
55072.7	55075.7	18.384	47.481	0.025
55072.7	55075.7	14.137	47.206	0.000
55072.7	55075.7	14.391	47.051	0.001
55072.7	55075.7	14.670	46.960	0.001
55072.7	55075.7	14.740	46.935	0.005
55072.7	55075.7	14.836	46.881	0.005
55072.7	55075.7	14.931	46.848	0.010
55072.7	55075.7	15.057	46.774	0.014
55072.7	55075.7	15.127	46.819	0.013
55072.7	55075.7	15.167	46.712	0.013
55072.7	55075.7	9.681	45.265	0.010
55072.7	55075.7	9.422	45.059	0.004
55072.7	55075.7	9.686	45.259	0.003
55072.7	55075.7	9.922	45.414	0.005
55072.7	55075.7	10.019	45.465	0.006
55072.7	55075.7	10.164	45.539	0.009
55072.7	55075.7	10.363	45.684	0.019
55072.7	55075.7	10.505	45.875	0.019
55072.7	55075.7	10.633	46.140	0.016
55072.7	55075.7	10.176	45.556	0.006
55072.7	55075.7	11.346	47.162	0.022
55072.7	55075.7	9.681	45.260	0.005
55072.7	55075.7	11.352	47.155	0.022
55072.7	55075.7	11.352	47.170	0.022
55072.7	55075.7	11.352	47.155	0.022
55075.7	55078.7	22.402	48.301	0.052
55075.7	55078.7	22.683	48.269	0.026
55075.7	55078.7	22.964	48.193	0.031
55075.7	55078.7	23.245	48.073	0.037
55075.7	55078.7	23.526	47.908	0.051
55075.7	55078.7	23.807	47.699	0.087
55075.7	55078.7	16.861	46.492	0.087
55075.7	55078.7	17.166	46.695	0.064
55075.7	55078.7	17.470	46.898	0.044
55075.7	55078.7	17.775	47.101	0.030
55075.7	55078.7	18.079	47.304	0.032
55075.7	55078.7	18.384	47.507	0.048
55075.7	55078.7	14.137	47.208	0.001
55075.7	55078.7	14.391	47.043	0.004
55075.7	55078.7	14.670	46.959	0.003
55075.7	55078.7	14.740	46.959	0.008
55075.7	55078.7	14.836	46.898	0.007
55075.7	55078.7	14.931	46.893	0.013
55075.7	55078.7	15.057	46.795	0.018
55075.7	55078.7	15.127	46.813	0.017
55075.7	55078.7	15.167	46.694	0.016
55075.7	55078.7	11.353	47.179	0.022
55075.7	55078.7	9.681	45.262	0.005
55075.7	55078.7	11.532	47.270	0.022
55075.7	55078.7	11.532	47.262	0.022
55075.7	55078.7	11.353	47.170	0.022
55078.7	55081.7	22.402	48.173	0.063
55078.7	55081.7	22.612	48.133	0.037
55078.7	55081.7	22.823	48.080	0.034
55078.7	55081.7	23.034	48.015	0.041
55078.7	55081.7	23.245	47.937	0.047
55078.7	55081.7	23.455	47.846	0.055
55078.7	55081.7	23.666	47.742	0.073
55078.7	55081.7	16.861	46.501	0.094
55078.7	55081.7	17.115	46.629	0.073
55078.7	55081.7	17.369	46.757	0.054
55078.7	55081.7	17.622	46.885	0.039
55078.7	55081.7	17.876	47.014	0.035
55078.7	55081.7	18.130	47.142	0.043
55078.7	55081.7	18.384	47.270	0.060
55078.7	55081.7	14.740	46.891	0.017
55078.7	55081.7	14.836	46.876	0.016
55078.7	55081.7	14.931	46.833	0.019
55078.7	55081.7	15.057	46.788	0.025
55078.7	55081.7	15.127	46.793	0.023
55078.7	55081.7	15.167	46.690	0.023
55078.7	55081.7	11.533	47.260	0.022
55078.7	55081.7	9.903	45.417	0.004
55078.7	55081.7	10.176	45.550	0.006
55078.7	55081.7	11.353	47.177	0.022
55081.7	55084.7	22.402	48.072	0.071
55081.7	55084.7	22.683	48.116	0.036
55081.7	55084.7	22.964	48.089	0.040
55081.7	55084.7	23.245	47.989	0.048
55081.7	55084.7	23.526	47.817	0.066
55081.7	55084.7	23.807	47.573	0.118
55081.7	55084.7	24.088	47.257	0.204
55081.7	55084.7	16.861	46.286	0.074
55081.7	55084.7	17.115	46.468	0.058
55081.7	55084.7	17.369	46.649	0.044
55081.7	55084.7	17.622	46.831	0.032
55081.7	55084.7	17.876	47.013	0.026
55081.7	55084.7	18.130	47.194	0.029
55081.7	55084.7	18.384	47.376	0.040
55081.7	55084.7	14.137	47.188	0.001
55081.7	55084.7	14.391	47.015	0.001
55081.7	55084.7	14.670	46.912	0.002
55081.7	55084.7	14.740	46.878	0.005
55081.7	55084.7	14.836	46.822	0.005
55081.7	55084.7	14.931	46.788	0.011
55081.7	55084.7	15.057	46.745	0.015
55081.7	55084.7	15.127	46.764	0.013
55081.7	55084.7	15.167	46.669	0.013
55081.7	55084.7	9.903	45.427	0.002
55081.7	55084.7	11.545	47.244	0.026
55081.7	55084.7	9.903	45.429	0.004
55081.7	55084.7	10.176	45.559	0.009
55081.7	55084.7	11.434	47.226	0.022
55081.7	55084.7	9.903	45.422	0.003
55081.7	55084.7	11.533	47.280	0.022
55087.7	55090.7	22.402	48.600	0.035
55087.7	55090.7	22.718	48.499	0.020
55087.7	55090.7	23.034	48.380	0.027
55087.7	55090.7	23.350	48.243	0.033
55087.7	55090.7	23.666	48.089	0.048
55087.7	55090.7	23.982	47.916	0.082
55087.7	55090.7	24.298	47.726	0.137
55087.7	55090.7	16.861	46.629	0.104
55087.7	55090.7	17.115	46.787	0.082
55087.7	55090.7	17.369	46.946	0.061
55087.7	55090.7	17.622	47.104	0.045
55087.7	55090.7	17.876	47.263	0.038
55087.7	55090.7	18.130	47.421	0.044
55087.7	55090.7	18.384	47.579	0.061
55087.7	55090.7	14.137	47.278	0.000
55087.7	55090.7	14.391	47.099	0.001
55087.7	55090.7	14.670	46.971	0.002
55087.7	55090.7	14.740	46.947	0.003
55087.7	55090.7	14.836	46.911	0.001
55087.7	55090.7	15.057	46.872	0.023
55087.7	55090.7	10.161	45.555	0.003
55087.7	55090.7	11.353	47.230	0.022
55087.7	55090.7	11.353	47.236	0.022
55087.7	55090.7	10.176	45.561	0.006
55087.7	55090.7	11.354	47.267	0.022
55090.7	55093.7	22.402	48.568	0.029
55090.7	55093.7	22.718	48.454	0.020
55090.7	55093.7	23.034	48.340	0.021
55090.7	55093.7	23.350	48.226	0.032
55090.7	55093.7	23.666	48.111	0.045
55090.7	55093.7	23.982	47.997	0.059
55090.7	55093.7	24.298	47.883	0.074
55090.7	55093.7	16.861	46.615	0.033
55090.7	55093.7	17.115	46.755	0.026
55090.7	55093.7	17.369	46.895	0.020
55090.7	55093.7	17.622	47.035	0.014
55090.7	55093.7	17.876	47.175	0.013
55090.7	55093.7	18.130	47.315	0.015
55090.7	55093.7	18.384	47.455	0.021
55090.7	55093.7	14.137	47.282	0.001
55090.7	55093.7	14.391	47.125	0.001
55090.7	55093.7	14.670	47.009	0.002
55090.7	55093.7	14.740	47.000	0.003
55090.7	55093.7	14.836	46.994	0.005
55090.7	55093.7	14.931	47.006	0.012
55090.7	55093.7	15.057	46.929	0.017
55090.7	55093.7	15.127	46.935	0.027
55090.7	55093.7	15.167	46.840	0.016
55090.7	55093.7	11.532	47.360	0.022
55090.7	55093.7	10.176	45.567	0.008
55090.7	55093.7	11.353	47.244	0.022
55090.7	55093.7	11.434	47.296	0.022
55093.7	55096.7	22.402	48.299	0.050
55093.7	55096.7	22.718	48.263	0.026
55093.7	55096.7	23.034	48.180	0.034
55093.7	55096.7	23.350	48.051	0.042
55093.7	55096.7	23.666	47.877	0.065
55093.7	55096.7	23.982	47.656	0.117
55093.7	55096.7	24.298	47.389	0.198
55093.7	55096.7	16.861	46.627	0.029
55093.7	55096.7	17.115	46.732	0.022
55093.7	55096.7	17.369	46.838	0.016
55093.7	55096.7	17.622	46.943	0.011
55093.7	55096.7	17.876	47.049	0.010
55093.7	55096.7	18.130	47.155	0.014
55093.7	55096.7	18.384	47.260	0.020
55093.7	55096.7	14.137	47.114	0.001
55093.7	55096.7	14.391	46.978	0.001
55093.7	55096.7	14.670	46.877	0.002
55093.7	55096.7	14.740	46.857	0.003
55093.7	55096.7	14.836	46.817	0.005
55093.7	55096.7	14.931	46.759	0.019
55093.7	55096.7	15.057	46.723	0.025
55093.7	55096.7	15.127	46.760	0.023
55093.7	55096.7	15.167	46.661	0.023
55093.7	55096.7	9.903	45.429	0.004
55093.7	55096.7	11.533	47.319	0.022
55093.7	55096.7	9.681	45.266	0.006
55093.7	55096.7	11.533	47.336	0.022
55093.7	55096.7	9.681	45.252	0.004
55093.7	55096.7	11.545	47.380	0.022
55093.7	55096.7	11.351	47.271	0.022
55096.7	55099.7	22.402	48.307	0.053
55096.7	55099.7	22.718	48.253	0.029
55096.7	55099.7	23.034	48.140	0.039
55096.7	55099.7	23.350	47.969	0.049
55096.7	55099.7	23.666	47.738	0.084
55096.7	55099.7	23.982	47.448	0.160
55096.7	55099.7	24.298	47.099	0.272
55096.7	55099.7	16.861	46.551	0.026
55096.7	55099.7	17.115	46.672	0.020
55096.7	55099.7	17.369	46.793	0.015
55096.7	55099.7	17.622	46.915	0.011
55096.7	55099.7	17.876	47.036	0.009
55096.7	55099.7	18.130	47.158	0.012
55096.7	55099.7	18.384	47.279	0.017
55096.7	55099.7	14.137	47.051	0.001
55096.7	55099.7	14.391	46.992	0.001
55096.7	55099.7	14.670	46.868	0.004
55096.7	55099.7	14.740	46.860	0.003
55096.7	55099.7	14.836	46.839	0.005
55096.7	55099.7	14.931	46.833	0.010
55096.7	55099.7	15.057	46.781	0.014
55096.7	55099.7	15.127	46.810	0.014
55096.7	55099.7	15.167	46.714	0.013
55096.7	55099.7	10.161	45.555	0.005
55096.7	55099.7	10.176	45.570	0.011
55096.7	55099.7	11.353	47.247	0.022
55096.7	55099.7	10.161	45.548	0.007
55096.7	55099.7	11.427	47.337	0.022
55099.7	55102.7	22.402	48.262	0.054
55099.7	55102.7	22.718	48.289	0.027
55099.7	55102.7	23.034	48.245	0.034
55099.7	55102.7	23.350	48.129	0.041
55099.7	55102.7	23.666	47.942	0.065
55099.7	55102.7	23.982	47.684	0.122
55099.7	55102.7	24.298	47.355	0.210
55099.7	55102.7	16.861	46.387	0.052
55099.7	55102.7	17.115	46.514	0.040
55099.7	55102.7	17.369	46.640	0.029
55099.7	55102.7	17.622	46.767	0.020
55099.7	55102.7	17.876	46.894	0.017
55099.7	55102.7	18.130	47.020	0.023
55099.7	55102.7	18.384	47.147	0.032
55099.7	55102.7	14.137	47.225	0.001
55099.7	55102.7	14.391	47.043	0.002
55099.7	55102.7	14.670	46.938	0.002
55099.7	55102.7	14.740	46.924	0.008
55099.7	55102.7	14.836	46.871	0.008
55099.7	55102.7	14.931	46.844	0.018
55099.7	55102.7	15.057	46.809	0.025
55099.7	55102.7	15.127	46.813	0.022
55099.7	55102.7	15.167	46.732	0.022
55099.7	55102.7	10.161	45.561	0.006
55099.7	55102.7	11.381	47.308	0.022
55099.7	55102.7	11.352	47.268	0.022
55099.7	55102.7	10.161	45.548	0.007
55099.7	55102.7	10.176	45.573	0.008
55099.7	55102.7	11.372	47.315	0.022
55099.7	55102.7	11.352	47.303	0.022
55099.7	55102.7	11.352	47.297	0.022
55108.7	55111.7	22.402	48.365	0.050
55108.7	55111.7	22.612	48.349	0.028
55108.7	55111.7	22.823	48.306	0.026
55108.7	55111.7	23.034	48.237	0.031
55108.7	55111.7	23.245	48.140	0.035
55108.7	55111.7	23.455	48.018	0.044
55108.7	55111.7	23.666	47.868	0.064
55108.7	55111.7	16.861	46.637	0.028
55108.7	55111.7	17.115	46.786	0.022
55108.7	55111.7	17.369	46.934	0.016
55108.7	55111.7	17.622	47.083	0.012
55108.7	55111.7	17.876	47.232	0.010
55108.7	55111.7	18.130	47.381	0.012
55108.7	55111.7	18.384	47.529	0.017
55108.7	55111.7	14.137	47.356	0.001
55108.7	55111.7	14.391	47.170	0.001
55108.7	55111.7	14.670	47.002	0.002
55108.7	55111.7	14.740	46.972	0.005
55108.7	55111.7	14.836	46.904	0.005
55108.7	55111.7	14.931	46.850	0.017
55108.7	55111.7	15.057	46.789	0.024
55108.7	55111.7	15.127	46.814	0.021
55108.7	55111.7	15.167	46.717	0.022
55108.7	55111.7	10.161	45.565	0.007
55108.7	55111.7	11.351	47.358	0.022
55108.7	55111.7	9.903	45.407	0.003
55108.7	55111.7	10.176	45.583	0.006
55108.7	55111.7	11.353	47.323	0.022
55111.7	55114.7	22.402	48.434	0.035
55111.7	55114.7	22.683	48.291	0.025
55111.7	55114.7	22.964	48.149	0.024
55111.7	55114.7	23.245	48.006	0.034
55111.7	55114.7	23.526	47.863	0.049
55111.7	55114.7	23.807	47.721	0.064
55111.7	55114.7	16.861	46.660	0.020
55111.7	55114.7	17.166	46.834	0.015
55111.7	55114.7	17.470	47.008	0.010
55111.7	55114.7	17.775	47.182	0.008
55111.7	55114.7	18.079	47.356	0.009
55111.7	55114.7	18.384	47.529	0.012
55111.7	55114.7	14.137	47.294	0.001
55111.7	55114.7	14.391	47.075	0.002
55111.7	55114.7	14.670	46.949	0.003
55111.7	55114.7	14.740	46.926	0.004
55111.7	55114.7	14.836	46.859	0.005
55111.7	55114.7	14.931	46.836	0.012
55111.7	55114.7	15.057	46.776	0.017
55111.7	55114.7	15.127	46.803	0.015
55111.7	55114.7	15.167	46.715	0.016
55111.7	55114.7	9.903	45.412	0.004
55111.7	55114.7	9.681	45.255	0.002
55111.7	55114.7	9.681	45.256	0.002
55111.7	55114.7	10.176	45.590	0.008
55114.7	55117.7	22.402	48.344	0.050
55114.7	55117.7	22.683	48.268	0.027
55114.7	55117.7	22.964	48.162	0.032
55114.7	55117.7	23.245	48.027	0.040
55114.7	55117.7	23.526	47.863	0.053
55114.7	55117.7	23.807	47.670	0.087
55114.7	55117.7	16.861	46.602	0.030
55114.7	55117.7	17.166	46.757	0.022
55114.7	55117.7	17.470	46.913	0.016
55114.7	55117.7	17.775	47.068	0.012
55114.7	55117.7	18.079	47.224	0.013
55114.7	55117.7	18.384	47.379	0.019
55114.7	55117.7	14.137	47.171	0.001
55114.7	55117.7	14.391	47.008	0.002
55114.7	55117.7	14.670	46.885	0.002
55114.7	55117.7	14.740	46.853	0.004
55114.7	55117.7	14.836	46.784	0.005
55114.7	55117.7	15.057	46.726	0.017
55114.7	55117.7	9.681	45.258	0.008
55114.7	55117.7	9.681	45.243	0.004
55114.7	55117.7	11.350	47.343	0.022
55114.7	55117.7	9.681	45.260	0.003
55114.7	55117.7	11.341	47.339	0.022
55114.7	55117.7	11.353	47.343	0.022
55117.7	55120.7	22.402	48.175	0.063
55117.7	55120.7	22.683	48.106	0.033
55117.7	55120.7	22.964	48.004	0.039
55117.7	55120.7	23.245	47.869	0.047
55117.7	55120.7	23.526	47.700	0.064
55117.7	55120.7	23.807	47.499	0.107
55117.7	55120.7	24.088	47.265	0.181
55117.7	55120.7	16.861	46.564	0.026
55117.7	55120.7	17.115	46.697	0.020
55117.7	55120.7	17.369	46.830	0.015
55117.7	55120.7	17.622	46.964	0.011
55117.7	55120.7	17.876	47.097	0.010
55117.7	55120.7	18.130	47.230	0.012
55117.7	55120.7	18.384	47.363	0.016
55117.7	55120.7	14.137	47.132	0.002
55117.7	55120.7	14.391	46.956	0.003
55117.7	55120.7	14.670	46.830	0.003
55117.7	55120.7	14.740	46.813	0.007
55117.7	55120.7	14.836	46.766	0.006
55117.7	55120.7	15.057	46.722	0.014
55117.7	55120.7	10.161	45.575	0.003
55117.7	55120.7	11.351	47.329	0.024
55117.7	55120.7	10.161	45.575	0.006
55117.7	55120.7	10.161	45.585	0.004
55117.7	55120.7	11.531	47.418	0.022
55120.7	55123.7	22.402	48.265	0.053
55120.7	55123.7	22.683	48.268	0.027
55120.7	55123.7	22.964	48.220	0.030
55120.7	55123.7	23.245	48.119	0.036
55120.7	55123.7	23.526	47.967	0.047
55120.7	55123.7	23.807	47.762	0.082
55120.7	55123.7	16.861	46.575	0.034
55120.7	55123.7	17.166	46.731	0.024
55120.7	55123.7	17.470	46.886	0.016
55120.7	55123.7	17.775	47.041	0.010
55120.7	55123.7	18.079	47.197	0.013
55120.7	55123.7	18.384	47.352	0.021
55120.7	55123.7	14.137	47.203	0.001
55120.7	55123.7	14.391	47.021	0.001
55120.7	55123.7	14.670	46.866	0.003
55120.7	55123.7	14.740	46.840	0.003
55120.7	55123.7	14.836	46.783	0.003
55120.7	55123.7	15.057	46.725	0.014
55120.7	55123.7	10.161	45.591	0.005
55120.7	55123.7	11.357	47.355	0.022
55120.7	55123.7	11.352	47.352	0.022
55120.7	55123.7	11.352	47.343	0.022
55123.7	55126.7	22.402	48.400	0.044
55123.7	55126.7	22.683	48.391	0.022
55123.7	55126.7	22.964	48.324	0.026
55123.7	55126.7	23.245	48.201	0.032
55123.7	55126.7	23.526	48.021	0.045
55123.7	55126.7	23.807	47.784	0.080
55123.7	55126.7	16.861	46.526	0.051
55123.7	55126.7	17.166	46.688	0.038
55123.7	55126.7	17.470	46.850	0.026
55123.7	55126.7	17.775	47.011	0.018
55123.7	55126.7	18.079	47.173	0.021
55123.7	55126.7	18.384	47.335	0.032
55123.7	55126.7	14.137	47.233	0.000
55123.7	55126.7	14.391	47.051	0.001
55123.7	55126.7	14.670	46.906	0.002
55123.7	55126.7	14.740	46.877	0.003
55123.7	55126.7	14.836	46.822	0.003
55123.7	55126.7	15.057	46.746	0.017
55123.7	55126.7	11.363	47.354	0.022
55123.7	55126.7	11.350	47.366	0.022
55126.7	55129.7	22.402	48.329	0.046
55126.7	55129.7	22.718	48.261	0.024
55126.7	55129.7	23.034	48.162	0.030
55126.7	55129.7	23.350	48.032	0.037
55126.7	55129.7	23.666	47.870	0.054
55126.7	55129.7	23.982	47.677	0.095
55126.7	55129.7	24.298	47.453	0.162
55126.7	55129.7	16.861	46.662	0.021
55126.7	55129.7	17.115	46.781	0.016
55126.7	55129.7	17.369	46.899	0.012
55126.7	55129.7	17.622	47.018	0.009
55126.7	55129.7	17.876	47.136	0.008
55126.7	55129.7	18.130	47.255	0.010
55126.7	55129.7	18.384	47.374	0.014
55126.7	55129.7	14.137	47.216	0.001
55126.7	55129.7	14.391	47.033	0.001
55126.7	55129.7	14.670	46.864	0.002
55126.7	55129.7	14.740	46.866	0.003
55126.7	55129.7	14.836	46.804	0.004
55126.7	55129.7	14.931	46.799	0.017
55126.7	55129.7	15.057	46.738	0.014
55126.7	55129.7	15.127	46.797	0.021
55126.7	55129.7	15.167	46.693	0.022
55126.7	55129.7	11.532	47.425	0.022
55129.7	55132.7	22.402	48.328	0.050
55129.7	55132.7	22.683	48.323	0.026
55129.7	55132.7	22.964	48.275	0.029
55129.7	55132.7	23.245	48.185	0.035
55129.7	55132.7	23.526	48.052	0.044
55129.7	55132.7	23.807	47.877	0.073
55129.7	55132.7	16.861	46.556	0.042
55129.7	55132.7	17.166	46.703	0.031
55129.7	55132.7	17.470	46.850	0.022
55129.7	55132.7	17.775	46.997	0.016
55129.7	55132.7	18.079	47.144	0.019
55129.7	55132.7	18.384	47.291	0.028
55129.7	55132.7	14.137	47.116	0.001
55129.7	55132.7	14.391	46.971	0.003
55129.7	55132.7	14.670	46.867	0.005
55129.7	55132.7	14.740	46.842	0.006
55129.7	55132.7	14.836	46.744	0.012
55129.7	55132.7	15.057	46.772	0.023
55129.7	55132.7	11.352	47.280	0.022
55129.7	55132.7	11.352	47.283	0.022
55129.7	55132.7	9.903	45.419	0.003
55129.7	55132.7	10.176	45.631	0.008
55132.7	55135.7	22.402	48.347	0.040
55132.7	55135.7	22.683	48.193	0.028
55132.7	55135.7	22.964	48.040	0.029
55132.7	55135.7	23.245	47.887	0.042
55132.7	55135.7	23.526	47.734	0.060
55132.7	55135.7	23.807	47.580	0.079
55132.7	55135.7	16.861	46.453	0.057
55132.7	55135.7	17.166	46.614	0.042
55132.7	55135.7	17.470	46.775	0.029
55132.7	55135.7	17.775	46.936	0.022
55132.7	55135.7	18.079	47.097	0.025
55132.7	55135.7	18.384	47.257	0.036
55132.7	55135.7	14.137	47.092	0.002
55132.7	55135.7	14.391	46.958	0.004
55132.7	55135.7	14.670	46.815	0.007
55132.7	55135.7	14.740	46.822	0.009
55132.7	55135.7	14.836	46.795	0.005
55132.7	55135.7	14.931	46.745	0.019
55132.7	55135.7	15.057	46.708	0.026
55132.7	55135.7	15.127	46.756	0.024
55132.7	55135.7	15.167	46.631	0.023
55132.7	55135.7	11.353	47.331	0.026
55132.7	55135.7	11.357	47.299	0.022
55138.7	55141.7	22.402	48.122	0.067
55138.7	55141.7	22.542	48.129	0.042
55138.7	55141.7	22.683	48.113	0.034
55138.7	55141.7	22.823	48.074	0.038
55138.7	55141.7	22.964	48.012	0.044
55138.7	55141.7	23.104	47.927	0.048
55138.7	55141.7	23.245	47.820	0.055
55138.7	55141.7	16.861	46.551	0.076
55138.7	55141.7	17.115	46.654	0.057
55138.7	55141.7	17.369	46.757	0.040
55138.7	55141.7	17.622	46.860	0.026
55138.7	55141.7	17.876	46.962	0.023
55138.7	55141.7	18.130	47.065	0.034
55138.7	55141.7	18.384	47.168	0.051
55138.7	55141.7	14.137	46.871	0.002
55138.7	55141.7	14.391	46.719	0.003
55138.7	55141.7	14.670	46.688	0.005
55138.7	55141.7	14.740	46.682	0.007
55138.7	55141.7	14.836	46.649	0.008
55138.7	55141.7	14.931	46.681	0.022
55138.7	55141.7	15.057	46.642	0.028
55138.7	55141.7	15.127	46.720	0.033
55138.7	55141.7	15.167	46.636	0.025
55138.7	55141.7	9.422	45.058	0.004
55138.7	55141.7	9.686	45.257	0.004
55138.7	55141.7	9.922	45.401	0.006
55138.7	55141.7	10.019	45.481	0.006
55138.7	55141.7	10.164	45.614	0.012
55138.7	55141.7	10.363	45.892	0.019
55138.7	55141.7	10.505	46.112	0.013
55138.7	55141.7	10.633	46.450	0.043
55138.7	55141.7	9.681	45.231	0.007
55138.7	55141.7	10.176	45.637	0.008
55138.7	55141.7	11.357	47.352	0.022
55138.7	55141.7	11.357	47.350	0.022
55138.7	55141.7	9.681	45.253	0.008
55141.7	55144.7	22.402	48.044	0.070
55141.7	55144.7	22.612	48.068	0.038
55141.7	55144.7	22.823	48.040	0.039
55141.7	55144.7	23.034	47.960	0.047
55141.7	55144.7	23.245	47.828	0.055
55141.7	55144.7	23.455	47.643	0.077
55141.7	55144.7	23.666	47.407	0.125
55141.7	55144.7	16.861	46.478	0.072
55141.7	55144.7	17.115	46.589	0.055
55141.7	55144.7	17.369	46.700	0.041
55141.7	55144.7	17.622	46.812	0.030
55141.7	55144.7	17.876	46.923	0.027
55141.7	55144.7	18.130	47.035	0.035
55141.7	55144.7	18.384	47.146	0.048
55141.7	55144.7	14.137	46.927	0.001
55141.7	55144.7	14.391	46.758	0.002
55141.7	55144.7	14.670	46.677	0.002
55141.7	55144.7	14.740	46.682	0.006
55141.7	55144.7	14.836	46.643	0.005
55141.7	55144.7	14.931	46.639	0.022
55141.7	55144.7	15.057	46.612	0.028
55141.7	55144.7	15.127	46.678	0.026
55141.7	55144.7	15.167	46.587	0.025
55141.7	55144.7	10.176	45.652	0.008
55141.7	55144.7	10.161	45.627	0.005
55144.7	55147.7	22.402	48.136	0.059
55144.7	55147.7	22.683	48.188	0.030
55144.7	55147.7	22.964	48.161	0.035
55144.7	55147.7	23.245	48.058	0.042
55144.7	55147.7	23.526	47.878	0.060
55144.7	55147.7	23.807	47.620	0.110
55144.7	55147.7	16.861	46.416	0.072
55144.7	55147.7	17.166	46.556	0.052
55144.7	55147.7	17.470	46.696	0.033
55144.7	55147.7	17.775	46.836	0.022
55144.7	55147.7	18.079	46.976	0.029
55144.7	55147.7	18.384	47.115	0.046
55144.7	55147.7	14.137	47.033	0.001
55144.7	55147.7	14.391	46.910	0.002
55144.7	55147.7	14.670	46.819	0.002
55144.7	55147.7	14.740	46.812	0.008
55144.7	55147.7	14.836	46.776	0.007
55144.7	55147.7	14.931	46.774	0.020
55144.7	55147.7	15.057	46.736	0.027
55144.7	55147.7	15.127	46.803	0.024
55144.7	55147.7	15.167	46.674	0.024
55144.7	55147.7	10.161	45.639	0.005
55144.7	55147.7	9.903	45.415	0.004
55150.7	55153.7	22.402	48.247	0.040
55150.7	55153.7	22.683	48.163	0.029
55150.7	55153.7	22.964	48.079	0.026
55150.7	55153.7	23.245	47.995	0.034
55150.7	55153.7	23.526	47.910	0.048
55150.7	55153.7	23.807	47.826	0.064
55150.7	55153.7	16.861	46.435	0.068
55150.7	55153.7	17.166	46.592	0.051
55150.7	55153.7	17.470	46.749	0.036
55150.7	55153.7	17.775	46.906	0.027
55150.7	55153.7	18.079	47.063	0.031
55150.7	55153.7	18.384	47.220	0.044
55150.7	55153.7	14.137	47.027	0.001
55150.7	55153.7	14.391	46.907	0.001
55150.7	55153.7	14.670	46.840	0.002
55150.7	55153.7	14.740	46.827	0.004
55150.7	55153.7	14.836	46.795	0.005
55150.7	55153.7	14.931	46.809	0.020
55150.7	55153.7	15.057	46.768	0.026
55150.7	55153.7	15.127	46.809	0.024
55150.7	55153.7	15.167	46.713	0.023
55150.7	55153.7	10.176	45.661	0.006
55150.7	55153.7	9.681	45.251	0.005
55150.7	55153.7	9.681	45.259	0.007
55162.7	55165.7	22.402	48.738	0.028
55162.7	55165.7	22.718	48.722	0.014
55162.7	55165.7	23.034	48.655	0.018
55162.7	55165.7	23.350	48.537	0.022
55162.7	55165.7	23.666	48.369	0.034
55162.7	55165.7	23.982	48.150	0.061
55162.7	55165.7	24.298	47.880	0.105
55162.7	55165.7	16.861	46.507	0.063
55162.7	55165.7	17.115	46.671	0.050
55162.7	55165.7	17.369	46.834	0.038
55162.7	55165.7	17.622	46.997	0.029
55162.7	55165.7	17.876	47.160	0.024
55162.7	55165.7	18.130	47.323	0.028
55162.7	55165.7	18.384	47.487	0.037
55162.7	55165.7	14.137	47.326	0.001
55162.7	55165.7	14.391	47.226	0.002
55162.7	55165.7	14.670	47.095	0.003
55162.7	55165.7	14.740	47.093	0.007
55162.7	55165.7	14.836	47.038	0.007
55162.7	55165.7	14.931	47.049	0.019
55162.7	55165.7	15.057	46.946	0.026
55162.7	55165.7	15.127	46.971	0.023
55162.7	55165.7	15.167	46.880	0.023
55162.7	55165.7	9.903	45.425	0.003
55162.7	55165.7	11.348	47.306	0.023
55162.7	55165.7	11.348	47.298	0.023
55162.7	55165.7	9.922	45.412	0.006
55162.7	55165.7	10.019	45.505	0.007
55162.7	55165.7	10.164	45.672	0.017
55162.7	55165.7	10.505	46.259	0.047
55162.7	55165.7	10.176	45.684	0.008
55162.7	55165.7	9.686	45.252	0.003
55162.7	55165.7	9.422	45.069	0.004
55162.7	55165.7	11.352	47.375	0.022
55165.7	55168.7	22.402	48.992	0.020
55165.7	55168.7	22.718	48.958	0.010
55165.7	55168.7	23.034	48.884	0.013
55165.7	55168.7	23.350	48.770	0.016
55165.7	55168.7	23.666	48.615	0.024
55165.7	55168.7	23.982	48.420	0.042
55165.7	55168.7	24.298	48.184	0.072
55165.7	55168.7	16.861	46.722	0.026
55165.7	55168.7	17.115	46.882	0.020
55165.7	55168.7	17.369	47.042	0.015
55165.7	55168.7	17.622	47.201	0.011
55165.7	55168.7	17.876	47.361	0.010
55165.7	55168.7	18.130	47.521	0.011
55165.7	55168.7	18.384	47.681	0.015
55165.7	55168.7	14.137	47.411	0.001
55165.7	55168.7	14.391	47.321	0.001
55165.7	55168.7	14.670	47.233	0.001
55165.7	55168.7	14.740	47.204	0.005
55165.7	55168.7	14.836	47.155	0.005
55165.7	55168.7	14.931	47.121	0.013
55165.7	55168.7	15.057	47.030	0.014
55165.7	55168.7	15.127	47.042	0.013
55165.7	55168.7	15.167	46.931	0.013
55165.7	55168.7	10.176	45.694	0.007
55165.7	55168.7	9.681	45.284	0.007
55165.7	55168.7	11.348	47.370	0.022
55168.7	55171.6	22.402	48.968	0.020
55168.7	55171.6	22.718	48.963	0.010
55168.7	55171.6	23.034	48.913	0.013
55168.7	55171.6	23.350	48.818	0.015
55168.7	55171.6	23.666	48.678	0.022
55168.7	55171.6	23.982	48.492	0.039
55168.7	55171.6	24.298	48.262	0.067
55168.7	55171.6	16.861	46.725	0.027
55168.7	55171.6	17.115	46.886	0.021
55168.7	55171.6	17.369	47.047	0.016
55168.7	55171.6	17.622	47.208	0.012
55168.7	55171.6	17.876	47.369	0.010
55168.7	55171.6	18.130	47.530	0.011
55168.7	55171.6	18.384	47.691	0.016
55168.7	55171.6	14.137	47.530	0.001
55168.7	55171.6	14.391	47.417	0.001
55168.7	55171.6	14.670	47.241	0.002
55168.7	55171.6	14.740	47.206	0.004
55168.7	55171.6	14.836	47.139	0.005
55168.7	55171.6	14.931	47.079	0.017
55168.7	55171.6	15.057	47.017	0.014
55168.7	55171.6	15.127	47.024	0.012
55168.7	55171.6	15.167	46.912	0.013
55168.7	55171.6	9.681	45.246	0.006
55168.7	55171.6	11.352	47.341	0.022
55171.7	55174.7	22.402	48.993	0.019
55171.7	55174.7	22.718	48.943	0.010
55171.7	55174.7	23.034	48.862	0.013
55171.7	55174.7	23.350	48.749	0.016
55171.7	55174.7	23.666	48.605	0.022
55171.7	55174.7	23.982	48.429	0.039
55171.7	55174.7	24.298	48.223	0.066
55171.7	55174.7	16.861	46.692	0.032
55171.7	55174.7	17.115	46.851	0.025
55171.7	55174.7	17.369	47.011	0.019
55171.7	55174.7	17.622	47.171	0.015
55171.7	55174.7	17.876	47.331	0.013
55171.7	55174.7	18.130	47.491	0.014
55171.7	55174.7	18.384	47.651	0.019
55171.7	55174.7	15.057	47.049	0.017
55171.7	55174.7	15.127	47.070	0.015
55171.7	55174.7	15.167	46.957	0.016
55171.7	55174.7	10.161	45.702	0.003
55171.7	55174.7	11.352	47.329	0.022
55171.7	55174.7	11.348	47.334	0.022
55174.7	55177.7	22.402	48.763	0.027
55174.7	55177.7	22.718	48.717	0.014
55174.7	55177.7	23.034	48.627	0.018
55174.7	55177.7	23.350	48.493	0.022
55174.7	55177.7	23.666	48.314	0.034
55174.7	55177.7	23.982	48.092	0.062
55174.7	55177.7	24.298	47.824	0.106
55174.7	55177.7	16.861	46.576	0.029
55174.7	55177.7	17.115	46.730	0.023
55174.7	55177.7	17.369	46.884	0.017
55174.7	55177.7	17.622	47.039	0.012
55174.7	55177.7	17.876	47.193	0.010
55174.7	55177.7	18.130	47.347	0.012
55174.7	55177.7	18.384	47.502	0.017
55174.7	55177.7	14.137	47.514	0.000
55174.7	55177.7	14.391	47.356	0.001
55174.7	55177.7	14.670	47.220	0.002
55174.7	55177.7	14.740	47.177	0.002
55174.7	55177.7	14.836	47.086	0.002
55174.7	55177.7	15.057	46.972	0.012
55174.7	55177.7	15.127	46.978	0.011
55174.7	55177.7	15.167	46.874	0.011
55174.7	55177.7	11.531	47.406	0.022
55177.7	55180.7	22.402	48.645	0.030
55177.7	55180.7	22.788	48.657	0.015
55177.7	55180.7	23.174	48.583	0.020
55177.7	55180.7	23.561	48.424	0.027
55177.7	55180.7	23.947	48.180	0.056
55177.7	55180.7	24.333	47.850	0.108
55177.7	55180.7	16.861	46.452	0.036
55177.7	55180.7	17.166	46.635	0.027
55177.7	55180.7	17.470	46.817	0.019
55177.7	55180.7	17.775	47.000	0.014
55177.7	55180.7	18.079	47.183	0.015
55177.7	55180.7	18.384	47.365	0.022
55177.7	55180.7	14.137	47.511	0.001
55177.7	55180.7	14.391	47.419	0.002
55177.7	55180.7	14.670	47.237	0.005
55177.7	55180.7	14.740	47.210	0.004
55177.7	55180.7	14.836	47.139	0.005
55177.7	55180.7	15.057	47.000	0.014
55177.7	55180.7	15.127	46.994	0.012
55177.7	55180.7	15.167	46.895	0.013
55177.7	55180.7	10.161	45.721	0.004
55177.7	55180.7	10.161	45.719	0.006
55177.7	55180.7	11.437	47.334	0.049
55177.7	55180.7	10.176	45.733	0.007
55180.7	55183.7	22.402	48.594	0.031
55180.7	55183.7	22.788	48.611	0.016
55180.7	55183.7	23.174	48.558	0.021
55180.7	55183.7	23.561	48.435	0.027
55180.7	55183.7	23.947	48.242	0.051
55180.7	55183.7	24.333	47.979	0.098
55180.7	55183.7	16.861	46.487	0.040
55180.7	55183.7	17.166	46.667	0.029
55180.7	55183.7	17.470	46.847	0.020
55180.7	55183.7	17.775	47.028	0.013
55180.7	55183.7	18.079	47.208	0.015
55180.7	55183.7	18.384	47.388	0.023
55180.7	55183.7	14.670	47.198	0.005
55180.7	55183.7	14.740	47.165	0.005
55180.7	55183.7	15.057	46.902	0.017
55180.7	55183.7	15.127	46.902	0.015
55180.7	55183.7	15.167	46.792	0.016
55180.7	55183.7	10.161	45.707	0.008
55180.7	55183.7	11.353	47.302	0.022
55180.7	55183.7	11.353	47.302	0.022
55180.7	55183.7	9.903	45.451	0.004
55180.7	55183.7	10.176	45.740	0.006
55183.7	55186.7	22.402	48.615	0.032
55183.7	55186.7	22.718	48.598	0.017
55183.7	55186.7	23.034	48.535	0.021
55183.7	55186.7	23.350	48.425	0.025
55183.7	55186.7	23.666	48.269	0.037
55183.7	55186.7	23.982	48.067	0.067
55183.7	55186.7	24.298	47.819	0.114
55183.7	55186.7	16.861	46.478	0.048
55183.7	55186.7	17.115	46.623	0.037
55183.7	55186.7	17.369	46.769	0.027
55183.7	55186.7	17.622	46.914	0.019
55183.7	55186.7	17.876	47.059	0.015
55183.7	55186.7	18.130	47.205	0.019
55183.7	55186.7	18.384	47.350	0.028
55183.7	55186.7	14.670	47.094	0.006
55183.7	55186.7	14.740	47.067	0.005
55183.7	55186.7	15.057	46.860	0.017
55183.7	55186.7	15.127	46.868	0.016
55183.7	55186.7	15.167	46.773	0.016
55183.7	55186.7	9.903	45.464	0.004
55183.7	55186.7	11.352	47.289	0.023
55183.7	55186.7	10.176	45.757	0.007
55189.7	55192.7	22.402	48.499	0.038
55189.7	55192.7	22.718	48.446	0.021
55189.7	55192.7	23.034	48.362	0.026
55189.7	55192.7	23.350	48.247	0.033
55189.7	55192.7	23.666	48.100	0.047
55189.7	55192.7	23.982	47.922	0.081
55189.7	55192.7	24.298	47.713	0.137
55189.7	55192.7	16.861	46.360	0.151
55189.7	55192.7	17.115	46.541	0.122
55189.7	55192.7	17.369	46.723	0.094
55189.7	55192.7	17.622	46.905	0.073
55189.7	55192.7	17.876	47.086	0.062
55189.7	55192.7	18.130	47.268	0.068
55189.7	55192.7	18.384	47.450	0.088
55189.7	55192.7	15.057	46.901	0.014
55189.7	55192.7	15.127	46.919	0.013
55189.7	55192.7	15.167	46.810	0.013
55189.7	55192.7	10.176	45.767	0.006
55192.7	55195.7	22.402	48.539	0.035
55192.7	55195.7	22.718	48.558	0.018
55192.7	55195.7	23.034	48.521	0.022
55192.7	55195.7	23.350	48.429	0.027
55192.7	55195.7	23.666	48.283	0.040
55192.7	55195.7	23.982	48.081	0.071
55192.7	55195.7	24.298	47.823	0.122
55192.7	55195.7	16.861	46.512	0.059
55192.7	55195.7	17.115	46.641	0.045
55192.7	55195.7	17.369	46.770	0.033
55192.7	55195.7	17.622	46.900	0.023
55192.7	55195.7	17.876	47.029	0.020
55192.7	55195.7	18.130	47.159	0.026
55192.7	55195.7	18.384	47.288	0.037
55192.7	55195.7	15.057	46.961	0.024
55192.7	55195.7	15.127	46.979	0.022
55192.7	55195.7	15.167	46.865	0.023
55192.7	55195.7	10.176	45.773	0.008
55192.7	55195.7	11.353	47.323	0.022
55192.7	55195.7	11.353	47.339	0.022
55192.7	55195.7	11.531	47.425	0.022
55192.7	55195.7	11.531	47.435	0.022
55195.7	55198.7	22.402	48.585	0.034
55195.7	55198.7	22.683	48.580	0.018
55195.7	55198.7	22.964	48.531	0.022
55195.7	55198.7	23.245	48.437	0.026
55195.7	55198.7	23.526	48.298	0.035
55195.7	55198.7	23.807	48.115	0.059
55195.7	55198.7	16.861	46.615	0.055
55195.7	55198.7	17.166	46.766	0.041
55195.7	55198.7	17.470	46.916	0.029
55195.7	55198.7	17.775	47.066	0.022
55195.7	55198.7	18.079	47.216	0.025
55195.7	55198.7	18.384	47.366	0.036
55195.7	55198.7	15.057	46.840	0.025
55195.7	55198.7	15.127	46.862	0.022
55195.7	55198.7	15.167	46.757	0.023
55195.7	55198.7	10.176	45.785	0.007
55195.7	55198.7	11.353	47.337	0.022
55195.7	55198.7	11.352	47.338	0.022
55201.7	55204.6	22.402	48.284	0.052
55201.7	55204.6	22.718	48.238	0.027
55201.7	55204.6	23.034	48.147	0.036
55201.7	55204.6	23.350	48.011	0.044
55201.7	55204.6	23.666	47.830	0.067
55201.7	55204.6	23.982	47.603	0.122
55201.7	55204.6	24.298	47.331	0.208
55201.7	55204.6	16.861	46.447	0.077
55201.7	55204.6	17.115	46.590	0.060
55201.7	55204.6	17.369	46.733	0.045
55201.7	55204.6	17.622	46.875	0.033
55201.7	55204.6	17.876	47.018	0.029
55201.7	55204.6	18.130	47.161	0.035
55201.7	55204.6	18.384	47.304	0.047
55201.7	55204.6	15.057	46.776	0.025
55201.7	55204.6	15.127	46.818	0.023
55201.7	55204.6	15.167	46.733	0.023
55201.7	55204.6	9.681	45.268	0.004
55201.7	55204.6	11.352	47.361	0.022
55201.7	55204.6	9.681	45.260	0.005
55201.7	55204.6	10.176	45.818	0.007
55201.7	55204.6	9.681	45.252	0.007
55210.7	55213.7	22.402	48.328	0.047
55210.7	55213.7	22.683	48.355	0.024
55210.7	55213.7	22.964	48.330	0.027
55210.7	55213.7	23.245	48.252	0.032
55210.7	55213.7	23.526	48.123	0.041
55210.7	55213.7	23.807	47.941	0.068
55210.7	55213.7	16.861	45.233	0.507
55210.7	55213.7	17.166	45.634	0.393
55210.7	55213.7	17.470	46.034	0.286
55210.7	55213.7	17.775	46.435	0.197
55210.7	55213.7	18.079	46.836	0.158
55210.7	55213.7	18.384	47.237	0.202
55210.7	55213.7	14.670	46.944	0.005
55210.7	55213.7	14.740	46.924	0.006
55210.7	55213.7	15.167	46.750	0.026
55210.7	55213.7	9.903	45.472	0.004
55210.7	55213.7	9.903	45.484	0.007
55210.7	55213.7	10.176	45.842	0.007
55213.7	55216.7	22.402	48.625	0.035
55213.7	55216.7	22.683	48.566	0.018
55213.7	55216.7	22.964	48.475	0.022
55213.7	55216.7	23.245	48.351	0.027
55213.7	55216.7	23.526	48.195	0.036
55213.7	55216.7	23.807	48.005	0.060
55213.7	55216.7	16.861	46.593	0.034
55213.7	55216.7	17.166	46.771	0.026
55213.7	55216.7	17.470	46.948	0.018
55213.7	55216.7	17.775	47.126	0.014
55213.7	55216.7	18.079	47.303	0.015
55213.7	55216.7	18.384	47.481	0.021
55213.7	55216.7	14.740	46.976	0.017
55213.7	55216.7	14.836	46.924	0.015
55213.7	55216.7	14.931	46.897	0.017
55213.7	55216.7	15.057	46.829	0.024
55213.7	55216.7	15.127	46.883	0.023
55213.7	55216.7	15.167	46.754	0.022
55213.7	55216.7	10.161	45.847	0.004
55456.7	55459.7	22.402	48.431	0.042
55456.7	55459.7	22.683	48.402	0.022
55456.7	55459.7	22.964	48.342	0.026
55456.7	55459.7	23.245	48.251	0.032
55456.7	55459.7	23.526	48.129	0.041
55456.7	55459.7	23.807	47.976	0.064
55456.7	55459.7	16.861	46.331	0.080
55456.7	55459.7	17.166	46.483	0.058
55456.7	55459.7	17.470	46.634	0.039
55456.7	55459.7	17.775	46.785	0.027
55456.7	55459.7	18.079	46.936	0.033
55456.7	55459.7	18.384	47.087	0.050
55456.7	55459.7	14.137	47.142	0.001
55456.7	55459.7	14.391	47.011	0.002
55456.7	55459.7	14.670	46.964	0.002
55456.7	55459.7	14.740	46.952	0.006
55456.7	55459.7	14.836	46.912	0.006
55456.7	55459.7	14.931	46.902	0.019
55456.7	55459.7	15.057	46.815	0.026
55456.7	55459.7	15.127	46.882	0.023
55456.7	55459.7	15.167	46.778	0.023
55456.7	55459.7	9.422	45.055	0.004
55456.7	55459.7	9.686	45.362	0.007
55456.7	55459.7	9.922	45.758	0.008
55456.7	55459.7	10.019	45.919	0.024
55456.7	55459.7	10.164	46.126	0.019
55456.7	55459.7	10.363	46.363	0.016
55456.7	55459.7	10.505	46.517	0.026
55456.7	55459.7	10.633	46.620	0.023
55456.7	55459.7	10.176	46.158	0.007
55462.7	55465.7	22.402	48.503	0.043
55462.7	55465.7	22.788	48.377	0.025
55462.7	55465.7	23.174	48.217	0.036
55462.7	55465.7	23.561	48.023	0.051
55462.7	55465.7	23.947	47.795	0.099
55462.7	55465.7	24.333	47.533	0.186
55462.7	55465.7	16.861	46.344	0.079
55462.7	55465.7	17.166	46.499	0.058
55462.7	55465.7	17.470	46.654	0.039
55462.7	55465.7	17.775	46.809	0.027
55462.7	55465.7	18.079	46.964	0.032
55462.7	55465.7	18.384	47.119	0.049
55462.7	55465.7	14.137	47.026	0.001
55462.7	55465.7	14.391	46.919	0.002
55462.7	55465.7	14.670	46.891	0.003
55462.7	55465.7	14.740	46.893	0.007
55462.7	55465.7	14.836	46.867	0.006
55462.7	55465.7	14.931	46.867	0.019
55462.7	55465.7	15.057	46.834	0.026
55462.7	55465.7	15.127	46.882	0.023
55462.7	55465.7	15.167	46.797	0.023
55462.7	55465.7	10.161	46.165	0.003
55468.7	55471.7	22.402	48.218	0.056
55468.7	55471.7	22.823	48.203	0.031
55468.7	55471.7	23.245	48.080	0.042
55468.7	55471.7	23.666	47.848	0.071
55468.7	55471.7	24.088	47.506	0.158
55468.7	55471.7	24.509	47.056	0.302
55468.7	55471.7	24.931	46.496	0.499
55468.7	55471.7	16.861	46.246	0.088
55468.7	55471.7	17.115	46.372	0.068
55468.7	55471.7	17.369	46.497	0.049
55468.7	55471.7	17.622	46.623	0.034
55468.7	55471.7	17.876	46.748	0.030
55468.7	55471.7	18.130	46.874	0.039
55468.7	55471.7	18.384	47.000	0.056
55468.7	55471.7	14.137	47.094	0.001
55468.7	55471.7	14.391	46.984	0.002
55468.7	55471.7	14.670	46.937	0.002
55468.7	55471.7	14.740	46.930	0.006
55468.7	55471.7	14.836	46.897	0.006
55468.7	55471.7	14.931	46.899	0.019
55468.7	55471.7	15.057	46.858	0.026
55468.7	55471.7	15.127	46.894	0.024
55468.7	55471.7	15.167	46.801	0.023
55468.7	55471.7	11.352	47.244	0.022
55468.7	55471.7	11.352	47.246	0.022
55468.7	55471.7	11.352	47.245	0.022
55468.7	55471.7	11.352	47.248	0.022
55468.7	55471.7	10.176	46.160	0.007
55468.7	55471.7	9.681	45.358	0.008
55468.7	55471.7	11.352	47.255	0.022
55477.7	55480.7	22.402	48.126	0.065
55477.7	55480.7	22.612	48.199	0.035
55477.7	55480.7	22.823	48.213	0.032
55477.7	55480.7	23.034	48.169	0.037
55477.7	55480.7	23.245	48.066	0.042
55477.7	55480.7	23.455	47.904	0.057
55477.7	55480.7	23.666	47.684	0.094
55477.7	55480.7	16.861	46.305	0.082
55477.7	55480.7	17.115	46.439	0.064
55477.7	55480.7	17.369	46.573	0.047
55477.7	55480.7	17.622	46.708	0.033
55477.7	55480.7	17.876	46.842	0.028
55477.7	55480.7	18.130	46.976	0.036
55477.7	55480.7	18.384	47.110	0.050
55477.7	55480.7	14.137	47.148	0.001
55477.7	55480.7	14.391	47.018	0.002
55477.7	55480.7	14.670	46.908	0.003
55477.7	55480.7	14.740	46.888	0.005
55477.7	55480.7	14.836	46.837	0.007
55477.7	55480.7	14.931	46.805	0.020
55477.7	55480.7	15.057	46.763	0.026
55477.7	55480.7	15.127	46.825	0.024
55477.7	55480.7	15.167	46.731	0.023
55477.7	55480.7	10.161	46.116	0.004
55477.7	55480.7	10.161	46.112	0.004
55477.7	55480.7	9.903	45.732	0.004
55477.7	55480.7	11.534	47.414	0.022
55486.7	55489.7	22.402	48.422	0.042
55486.7	55489.7	22.788	48.393	0.022
55486.7	55489.7	23.174	48.248	0.029
55486.7	55489.7	23.561	47.988	0.047
55486.7	55489.7	23.947	47.611	0.107
55486.7	55489.7	24.333	47.119	0.207
55486.7	55489.7	16.861	46.491	0.079
55486.7	55489.7	17.166	46.643	0.057
55486.7	55489.7	17.470	46.796	0.038
55486.7	55489.7	17.775	46.949	0.027
55486.7	55489.7	18.079	47.102	0.032
55486.7	55489.7	18.384	47.255	0.049
55486.7	55489.7	14.137	47.149	0.003
55486.7	55489.7	14.391	46.913	0.004
55486.7	55489.7	14.670	46.822	0.011
55486.7	55489.7	14.740	46.836	0.013
55486.7	55489.7	14.836	46.802	0.011
55486.7	55489.7	14.931	46.786	0.020
55486.7	55489.7	15.057	46.767	0.026
55486.7	55489.7	15.167	46.711	0.024
55486.7	55489.7	10.363	46.332	0.019
55486.7	55489.7	10.505	46.510	0.027
55486.7	55489.7	10.161	46.122	0.010
55486.7	55489.7	11.353	47.406	0.022
55486.7	55489.7	10.161	46.125	0.005
55486.7	55489.7	10.176	46.123	0.011
55486.7	55489.7	11.353	47.409	0.022
55486.7	55489.7	10.161	46.114	0.004
55486.7	55489.7	11.352	47.388	0.049
55489.7	55492.7	22.402	48.429	0.042
55489.7	55492.7	22.718	48.379	0.022
55489.7	55492.7	23.034	48.268	0.028
55489.7	55492.7	23.350	48.096	0.035
55489.7	55492.7	23.666	47.863	0.060
55489.7	55492.7	23.982	47.569	0.114
55489.7	55492.7	24.298	47.214	0.194
55489.7	55492.7	16.861	46.539	0.053
55489.7	55492.7	17.115	46.663	0.041
55489.7	55492.7	17.369	46.788	0.029
55489.7	55492.7	17.622	46.913	0.021
55489.7	55492.7	17.876	47.037	0.018
55489.7	55492.7	18.130	47.162	0.023
55489.7	55492.7	18.384	47.286	0.033
55489.7	55492.7	14.137	46.978	0.002
55489.7	55492.7	14.391	46.860	0.002
55489.7	55492.7	14.670	46.750	0.009
55489.7	55492.7	14.740	46.795	0.009
55489.7	55492.7	14.836	46.735	0.009
55489.7	55492.7	14.931	46.777	0.019
55489.7	55492.7	15.057	46.762	0.026
55489.7	55492.7	15.127	46.803	0.023
55489.7	55492.7	15.167	46.700	0.023
55489.7	55492.7	11.323	47.371	0.022
55489.7	55492.7	10.161	46.114	0.004
55489.7	55492.7	9.681	45.375	0.002
55489.7	55492.7	11.352	47.398	0.022
55489.7	55492.7	10.176	46.133	0.006
55495.7	55498.7	22.402	48.677	0.030
55495.7	55498.7	22.788	48.584	0.017
55495.7	55498.7	23.174	48.412	0.024
55495.7	55498.7	23.561	48.162	0.038
55495.7	55498.7	23.947	47.833	0.081
55495.7	55498.7	24.333	47.425	0.155
55495.7	55498.7	16.861	46.490	0.060
55495.7	55498.7	17.166	46.649	0.045
55495.7	55498.7	17.470	46.809	0.032
55495.7	55498.7	17.775	46.968	0.024
55495.7	55498.7	18.079	47.127	0.027
55495.7	55498.7	18.384	47.287	0.038
55495.7	55498.7	14.137	47.157	0.002
55495.7	55498.7	14.391	46.985	0.004
55495.7	55498.7	14.670	46.894	0.006
55495.7	55498.7	14.740	46.919	0.010
55495.7	55498.7	14.836	46.871	0.009
55495.7	55498.7	14.931	46.888	0.019
55495.7	55498.7	15.057	46.821	0.025
55495.7	55498.7	15.127	46.836	0.023
55495.7	55498.7	15.167	46.718	0.023
55495.7	55498.7	11.354	47.445	0.022
55495.7	55498.7	11.353	47.424	0.022
55495.7	55498.7	10.176	46.142	0.006
55495.7	55498.7	11.375	47.424	0.022
55501.7	55504.7	22.402	48.752	0.024
55501.7	55504.7	22.788	48.789	0.012
55501.7	55504.7	23.174	48.756	0.016
55501.7	55504.7	23.561	48.653	0.020
55501.7	55504.7	23.947	48.479	0.037
55501.7	55504.7	24.333	48.235	0.071
55501.7	55504.7	16.861	46.373	0.042
55501.7	55504.7	17.166	46.553	0.031
55501.7	55504.7	17.470	46.732	0.022
55501.7	55504.7	17.775	46.912	0.015
55501.7	55504.7	18.079	47.091	0.017
55501.7	55504.7	18.384	47.270	0.025
55501.7	55504.7	14.137	47.722	0.001
55501.7	55504.7	14.391	47.532	0.001
55501.7	55504.7	14.670	47.371	0.002
55501.7	55504.7	14.740	47.286	0.006
55501.7	55504.7	14.836	47.208	0.006
55501.7	55504.7	14.931	47.125	0.010
55501.7	55504.7	15.057	47.007	0.011
55501.7	55504.7	15.127	47.003	0.013
55501.7	55504.7	15.167	46.900	0.013
55501.7	55504.7	9.903	45.757	0.002
55501.7	55504.7	9.903	45.758	0.004
55501.7	55504.7	11.353	47.476	0.022
55501.7	55504.7	11.344	47.469	0.022
55507.7	55510.7	22.402	48.836	0.023
55507.7	55510.7	22.718	48.819	0.012
55507.7	55510.7	23.034	48.763	0.015
55507.7	55510.7	23.350	48.669	0.019
55507.7	55510.7	23.666	48.538	0.026
55507.7	55510.7	23.982	48.368	0.046
55507.7	55510.7	24.298	48.161	0.078
55507.7	55510.7	16.861	46.474	0.025
55507.7	55510.7	17.115	46.620	0.020
55507.7	55510.7	17.369	46.765	0.015
55507.7	55510.7	17.622	46.911	0.010
55507.7	55510.7	17.876	47.057	0.009
55507.7	55510.7	18.130	47.203	0.011
55507.7	55510.7	18.384	47.348	0.015
55507.7	55510.7	14.137	47.533	0.001
55507.7	55510.7	14.391	47.479	0.001
55507.7	55510.7	14.670	47.413	0.003
55507.7	55510.7	14.740	47.375	0.004
55507.7	55510.7	14.836	47.331	0.005
55507.7	55510.7	14.931	47.250	0.009
55507.7	55510.7	15.057	47.151	0.013
55507.7	55510.7	15.127	47.175	0.013
55507.7	55510.7	15.167	47.057	0.012
55507.7	55510.7	10.161	46.130	0.004
55507.7	55510.7	10.161	46.127	0.004
55510.7	55513.7	22.402	48.798	0.024
55510.7	55513.7	22.788	48.760	0.013
55510.7	55513.7	23.174	48.660	0.018
55510.7	55513.7	23.561	48.497	0.026
55510.7	55513.7	23.947	48.271	0.051
55510.7	55513.7	24.333	47.983	0.097
55510.7	55513.7	16.861	46.533	0.026
55510.7	55513.7	17.166	46.703	0.019
55510.7	55513.7	17.470	46.872	0.013
55510.7	55513.7	17.775	47.042	0.010
55510.7	55513.7	18.079	47.212	0.011
55510.7	55513.7	18.384	47.382	0.016
55510.7	55513.7	14.137	47.577	0.001
55510.7	55513.7	14.391	47.407	0.001
55510.7	55513.7	14.670	47.296	0.002
55510.7	55513.7	14.740	47.266	0.003
55510.7	55513.7	14.836	47.211	0.004
55510.7	55513.7	14.931	47.166	0.010
55510.7	55513.7	15.057	47.070	0.014
55510.7	55513.7	15.127	47.132	0.012
55510.7	55513.7	15.167	46.973	0.016
55510.7	55513.7	11.352	47.471	0.022
55510.7	55513.7	11.352	47.490	0.022
55516.7	55519.7	22.402	49.543	0.010
55516.7	55519.7	22.788	49.540	0.005
55516.7	55519.7	23.174	49.475	0.007
55516.7	55519.7	23.561	49.348	0.010
55516.7	55519.7	23.947	49.159	0.019
55516.7	55519.7	24.333	48.908	0.035
55516.7	55519.7	16.861	46.831	0.019
55516.7	55519.7	17.166	47.015	0.014
55516.7	55519.7	17.470	47.198	0.010
55516.7	55519.7	17.775	47.382	0.007
55516.7	55519.7	18.079	47.566	0.007
55516.7	55519.7	18.384	47.750	0.011
55516.7	55519.7	14.137	47.736	0.001
55516.7	55519.7	14.391	47.676	0.001
55516.7	55519.7	14.670	47.500	0.001
55516.7	55519.7	14.740	47.483	0.004
55516.7	55519.7	14.836	47.406	0.004
55516.7	55519.7	14.931	47.406	0.017
55516.7	55519.7	15.057	47.267	0.017
55516.7	55519.7	15.127	47.237	0.012
55516.7	55519.7	15.167	47.101	0.016
55516.7	55519.7	11.353	47.543	0.022
55516.7	55519.7	11.353	47.557	0.022
55516.7	55519.7	11.375	47.631	0.022
55516.7	55519.7	11.353	47.621	0.022
55516.7	55519.7	10.176	46.157	0.006
55519.7	55522.7	22.402	49.390	0.011
55519.7	55522.7	22.823	49.409	0.006
55519.7	55522.7	23.245	49.348	0.009
55519.7	55522.7	23.666	49.208	0.013
55519.7	55522.7	24.088	48.989	0.026
55519.7	55522.7	24.509	48.690	0.050
55519.7	55522.7	24.931	48.311	0.084
55519.7	55522.7	16.861	46.710	0.019
55519.7	55522.7	17.115	46.863	0.015
55519.7	55522.7	17.369	47.015	0.012
55519.7	55522.7	17.622	47.167	0.009
55519.7	55522.7	17.876	47.320	0.007
55519.7	55522.7	18.130	47.472	0.009
55519.7	55522.7	18.384	47.624	0.012
55519.7	55522.7	14.137	47.696	0.001
55519.7	55522.7	14.391	47.666	0.001
55519.7	55522.7	14.670	47.515	0.002
55519.7	55522.7	14.740	47.465	0.002
55519.7	55522.7	14.836	47.391	0.003
55519.7	55522.7	14.931	47.510	0.011
55519.7	55522.7	15.127	47.100	0.020
55519.7	55522.7	15.167	47.030	0.015
55519.7	55522.7	11.353	47.647	0.036
55522.7	55525.7	22.402	49.113	0.016
55522.7	55525.7	22.823	49.127	0.009
55522.7	55525.7	23.245	49.035	0.012
55522.7	55525.7	23.666	48.835	0.020
55522.7	55525.7	24.088	48.529	0.045
55522.7	55525.7	24.509	48.116	0.086
55522.7	55525.7	24.931	47.596	0.143
55522.7	55525.7	16.861	46.621	0.020
55522.7	55525.7	17.115	46.765	0.016
55522.7	55525.7	17.369	46.908	0.012
55522.7	55525.7	17.622	47.052	0.008
55522.7	55525.7	17.876	47.195	0.007
55522.7	55525.7	18.130	47.339	0.009
55522.7	55525.7	18.384	47.483	0.012
55522.7	55525.7	14.137	47.640	0.001
55522.7	55525.7	14.391	47.516	0.001
55522.7	55525.7	14.670	47.379	0.001
55522.7	55525.7	14.740	47.299	0.003
55522.7	55525.7	14.836	47.228	0.004
55522.7	55525.7	14.931	47.110	0.010
55522.7	55525.7	15.057	47.057	0.014
55522.7	55525.7	15.127	47.072	0.015
55522.7	55525.7	15.167	46.888	0.023
55522.7	55525.7	11.353	47.553	0.022
55522.7	55525.7	11.352	47.553	0.032
55525.7	55528.7	22.402	49.218	0.015
55525.7	55528.7	22.823	49.187	0.008
55525.7	55528.7	23.245	49.067	0.012
55525.7	55528.7	23.666	48.860	0.020
55525.7	55528.7	24.088	48.566	0.043
55525.7	55528.7	24.509	48.184	0.082
55525.7	55528.7	24.931	47.715	0.135
55525.7	55528.7	16.861	46.645	0.018
55525.7	55528.7	17.115	46.785	0.014
55525.7	55528.7	17.369	46.925	0.011
55525.7	55528.7	17.622	47.065	0.008
55525.7	55528.7	17.876	47.205	0.007
55525.7	55528.7	18.130	47.345	0.008
55525.7	55528.7	18.384	47.485	0.011
55525.7	55528.7	14.137	47.438	0.001
55525.7	55528.7	14.391	47.368	0.001
55525.7	55528.7	14.670	47.218	0.003
55525.7	55528.7	14.740	47.170	0.004
55525.7	55528.7	14.836	47.106	0.005
55525.7	55528.7	14.931	47.064	0.009
55525.7	55528.7	15.057	46.976	0.012
55525.7	55528.7	15.127	46.970	0.011
55525.7	55528.7	15.167	46.870	0.011
55525.7	55528.7	11.559	47.667	0.025
55528.7	55531.6	22.402	49.132	0.016
55528.7	55531.6	22.788	49.096	0.009
55528.7	55531.6	23.174	48.997	0.012
55528.7	55531.6	23.561	48.835	0.017
55528.7	55531.6	23.947	48.611	0.034
55528.7	55531.6	24.333	48.323	0.065
55528.7	55531.6	16.861	46.670	0.023
55528.7	55531.6	17.166	46.845	0.017
55528.7	55531.6	17.470	47.020	0.011
55528.7	55531.6	17.775	47.194	0.008
55528.7	55531.6	18.079	47.369	0.009
55528.7	55531.6	18.384	47.544	0.014
55528.7	55531.6	14.137	47.511	0.001
55528.7	55531.6	14.391	47.356	0.001
55528.7	55531.6	14.670	47.177	0.003
55528.7	55531.6	14.740	47.147	0.004
55528.7	55531.6	14.836	47.077	0.006
55528.7	55531.6	14.931	47.072	0.012
55528.7	55531.6	15.057	46.961	0.017
55528.7	55531.6	15.127	46.977	0.015
55528.7	55531.6	15.167	46.870	0.016
55528.7	55531.6	11.352	47.592	0.022
55528.7	55531.6	11.353	47.608	0.022
55528.7	55531.6	10.176	46.160	0.007
55528.7	55531.6	9.681	45.382	0.004
55528.7	55531.6	11.352	47.608	0.022
55531.7	55534.7	22.402	49.095	0.017
55531.7	55534.7	22.718	49.043	0.009
55531.7	55534.7	23.034	48.950	0.012
55531.7	55534.7	23.350	48.815	0.015
55531.7	55534.7	23.666	48.638	0.024
55531.7	55534.7	23.982	48.419	0.044
55531.7	55534.7	24.298	48.159	0.074
55531.7	55534.7	16.861	46.636	0.020
55531.7	55534.7	17.115	46.784	0.016
55531.7	55534.7	17.369	46.931	0.012
55531.7	55534.7	17.622	47.078	0.009
55531.7	55534.7	17.876	47.226	0.008
55531.7	55534.7	18.130	47.373	0.009
55531.7	55534.7	18.384	47.521	0.012
55531.7	55534.7	14.137	47.216	0.001
55531.7	55534.7	14.391	47.134	0.002
55531.7	55534.7	14.670	46.954	0.003
55531.7	55534.7	14.740	46.941	0.004
55531.7	55534.7	14.836	46.890	0.006
55531.7	55534.7	14.931	46.883	0.010
55531.7	55534.7	15.057	46.816	0.014
55531.7	55534.7	15.127	46.852	0.013
55531.7	55534.7	15.167	46.757	0.013
55531.7	55534.7	10.161	46.152	0.007
55531.7	55534.7	11.352	47.563	0.022
55531.7	55534.7	11.352	47.551	0.022
55531.7	55534.7	11.352	47.533	0.022
55534.7	55537.7	22.402	48.940	0.021
55534.7	55537.7	22.683	48.875	0.011
55534.7	55537.7	22.964	48.784	0.014
55534.7	55537.7	23.245	48.669	0.017
55534.7	55537.7	23.526	48.528	0.023
55534.7	55537.7	23.807	48.363	0.037
55534.7	55537.7	24.088	48.172	0.061
55534.7	55537.7	16.861	46.543	0.019
55534.7	55537.7	17.115	46.690	0.015
55534.7	55537.7	17.369	46.837	0.011
55534.7	55537.7	17.622	46.985	0.008
55534.7	55537.7	17.876	47.132	0.006
55534.7	55537.7	18.130	47.279	0.008
55534.7	55537.7	18.384	47.427	0.011
55534.7	55537.7	14.137	47.159	0.002
55534.7	55537.7	14.391	47.046	0.002
55534.7	55537.7	14.670	46.910	0.003
55534.7	55537.7	14.740	46.908	0.005
55534.7	55537.7	14.836	46.853	0.005
55534.7	55537.7	14.931	46.856	0.010
55534.7	55537.7	15.057	46.788	0.014
55534.7	55537.7	15.127	46.843	0.016
55534.7	55537.7	15.167	46.740	0.016
55534.7	55537.7	10.161	46.156	0.004
55534.7	55537.7	11.529	47.507	0.069
55534.7	55537.7	10.161	46.153	0.006
55534.7	55537.7	11.357	47.408	0.022
55537.7	55540.7	22.402	48.889	0.021
55537.7	55540.7	22.718	48.842	0.011
55537.7	55540.7	23.034	48.766	0.014
55537.7	55540.7	23.350	48.662	0.018
55537.7	55540.7	23.666	48.528	0.025
55537.7	55540.7	23.982	48.366	0.043
55537.7	55540.7	24.298	48.175	0.072
55537.7	55540.7	16.861	46.493	0.024
55537.7	55540.7	17.115	46.641	0.019
55537.7	55540.7	17.369	46.789	0.014
55537.7	55540.7	17.622	46.937	0.010
55537.7	55540.7	17.876	47.085	0.008
55537.7	55540.7	18.130	47.233	0.010
55537.7	55540.7	18.384	47.380	0.014
55537.7	55540.7	14.137	47.377	0.001
55537.7	55540.7	14.391	47.284	0.001
55537.7	55540.7	14.670	47.130	0.003
55537.7	55540.7	14.740	47.100	0.004
55537.7	55540.7	14.836	47.047	0.005
55537.7	55540.7	14.931	47.011	0.010
55537.7	55540.7	15.057	46.908	0.012
55537.7	55540.7	15.127	46.932	0.011
55537.7	55540.7	15.167	46.841	0.016
55537.7	55540.7	10.161	46.149	0.005
55537.7	55540.7	10.176	46.161	0.006
55537.7	55540.7	10.161	46.151	0.004
55540.7	55543.7	22.402	48.926	0.020
55540.7	55543.7	22.788	48.939	0.010
55540.7	55543.7	23.174	48.871	0.014
55540.7	55543.7	23.561	48.722	0.019
55540.7	55543.7	23.947	48.491	0.038
55540.7	55543.7	24.333	48.179	0.072
55540.7	55543.7	16.861	46.509	0.030
55540.7	55543.7	17.166	46.693	0.022
55540.7	55543.7	17.470	46.876	0.015
55540.7	55543.7	17.775	47.060	0.011
55540.7	55543.7	18.079	47.243	0.012
55540.7	55543.7	18.384	47.427	0.018
55540.7	55543.7	14.137	47.372	0.001
55540.7	55543.7	14.391	47.342	0.001
55540.7	55543.7	14.670	47.132	0.006
55540.7	55543.7	14.740	47.101	0.006
55540.7	55543.7	14.836	47.046	0.009
55540.7	55543.7	14.931	47.027	0.012
55540.7	55543.7	15.057	46.928	0.024
55540.7	55543.7	15.127	46.946	0.022
55540.7	55543.7	15.167	46.844	0.013
55540.7	55543.7	9.903	45.775	0.002
55540.7	55543.7	11.352	47.440	0.022
55540.7	55543.7	9.422	45.106	0.009
55540.7	55543.7	9.686	45.380	0.005
55540.7	55543.7	9.922	45.742	0.014
55540.7	55543.7	10.019	45.893	0.017
55540.7	55543.7	10.164	46.039	0.019
55543.7	55546.7	22.402	49.010	0.018
55543.7	55546.7	22.823	48.986	0.010
55543.7	55546.7	23.245	48.890	0.013
55543.7	55546.7	23.666	48.721	0.020
55543.7	55546.7	24.088	48.479	0.042
55543.7	55546.7	24.509	48.165	0.081
55543.7	55546.7	24.931	47.778	0.135
55543.7	55546.7	16.861	46.577	0.028
55543.7	55546.7	17.115	46.708	0.022
55543.7	55546.7	17.369	46.839	0.016
55543.7	55546.7	17.622	46.971	0.012
55543.7	55546.7	17.876	47.102	0.010
55543.7	55546.7	18.130	47.233	0.013
55543.7	55546.7	18.384	47.365	0.018
55543.7	55546.7	14.137	47.451	0.002
55543.7	55546.7	14.391	47.147	0.004
55543.7	55546.7	14.670	46.954	0.015
55543.7	55546.7	14.740	46.910	0.012
55543.7	55546.7	14.836	46.843	0.018
55543.7	55546.7	14.931	46.857	0.018
55543.7	55546.7	15.057	46.784	0.025
55543.7	55546.7	15.127	46.818	0.022
55543.7	55546.7	15.167	46.733	0.016
55543.7	55546.7	9.903	45.771	0.003
55543.7	55546.7	9.903	45.773	0.006
55543.7	55546.7	11.544	47.547	0.022
55543.7	55546.7	11.544	47.550	0.022
55543.7	55546.7	9.681	45.409	0.002
55546.7	55549.7	22.402	49.001	0.018
55546.7	55549.7	22.823	49.003	0.009
55546.7	55549.7	23.245	48.929	0.013
55546.7	55549.7	23.666	48.780	0.019
55546.7	55549.7	24.088	48.555	0.039
55546.7	55549.7	24.509	48.256	0.075
55546.7	55549.7	24.931	47.881	0.125
55546.7	55549.7	16.861	46.566	0.032
55546.7	55549.7	17.115	46.692	0.025
55546.7	55549.7	17.369	46.818	0.018
55546.7	55549.7	17.622	46.944	0.012
55546.7	55549.7	17.876	47.070	0.011
55546.7	55549.7	18.130	47.196	0.014
55546.7	55549.7	18.384	47.322	0.020
55546.7	55549.7	14.740	46.906	0.016
55546.7	55549.7	14.836	46.845	0.015
55546.7	55549.7	14.931	46.825	0.018
55546.7	55549.7	15.057	46.785	0.025
55546.7	55549.7	15.127	46.828	0.015
55546.7	55549.7	15.167	46.716	0.022
55546.7	55549.7	11.353	47.509	0.040
55552.7	55555.7	22.402	48.979	0.019
55552.7	55555.7	22.788	48.959	0.010
55552.7	55555.7	23.174	48.859	0.014
55552.7	55555.7	23.561	48.677	0.020
55552.7	55555.7	23.947	48.415	0.041
55552.7	55555.7	24.333	48.073	0.079
55552.7	55555.7	16.861	46.394	0.071
55552.7	55555.7	17.166	46.577	0.053
55552.7	55555.7	17.470	46.760	0.036
55552.7	55555.7	17.775	46.943	0.025
55552.7	55555.7	18.079	47.126	0.028
55552.7	55555.7	18.384	47.309	0.042
55552.7	55555.7	14.740	46.790	0.020
55552.7	55555.7	14.836	46.734	0.018
55552.7	55555.7	14.931	46.761	0.020
55552.7	55555.7	15.057	46.707	0.018
55552.7	55555.7	15.127	46.774	0.016
55552.7	55555.7	15.167	46.684	0.023
55552.7	55555.7	11.353	47.492	0.022
55555.7	55558.7	22.402	48.772	0.027
55555.7	55558.7	22.718	48.757	0.014
55555.7	55558.7	23.034	48.689	0.017
55555.7	55558.7	23.350	48.566	0.021
55555.7	55558.7	23.666	48.390	0.033
55555.7	55558.7	23.982	48.160	0.061
55555.7	55558.7	24.298	47.876	0.104
55555.7	55558.7	16.861	46.353	0.070
55555.7	55558.7	17.115	46.494	0.055
55555.7	55558.7	17.369	46.636	0.041
55555.7	55558.7	17.622	46.778	0.030
55555.7	55558.7	17.876	46.920	0.026
55555.7	55558.7	18.130	47.061	0.032
55555.7	55558.7	18.384	47.203	0.043
55555.7	55558.7	14.740	46.803	0.014
55555.7	55558.7	14.836	46.752	0.013
55555.7	55558.7	14.931	46.731	0.011
55555.7	55558.7	15.057	46.709	0.019
55555.7	55558.7	15.127	46.784	0.013
55555.7	55558.7	15.167	46.677	0.017
55555.7	55558.7	11.353	47.484	0.036
55561.7	55564.7	22.402	48.852	0.030
55561.7	55564.7	22.683	48.824	0.016
55561.7	55564.7	22.964	48.761	0.020
55561.7	55564.7	23.245	48.662	0.024
55561.7	55564.7	23.526	48.527	0.031
55561.7	55564.7	23.807	48.357	0.051
55561.7	55564.7	24.088	48.152	0.085
55561.7	55564.7	16.861	46.306	0.083
55561.7	55564.7	17.115	46.474	0.067
55561.7	55564.7	17.369	46.642	0.053
55561.7	55564.7	17.622	46.810	0.041
55561.7	55564.7	17.876	46.978	0.036
55561.7	55564.7	18.130	47.145	0.040
55561.7	55564.7	18.384	47.313	0.051
55561.7	55564.7	14.670	46.808	0.008
55561.7	55564.7	14.740	46.788	0.012
55561.7	55564.7	14.931	46.837	0.018
55561.7	55564.7	15.057	46.746	0.018
55561.7	55564.7	15.127	46.773	0.012
55561.7	55564.7	11.353	47.425	0.022
55561.7	55564.7	10.161	46.147	0.008
55561.7	55564.7	10.161	46.156	0.006
55561.7	55564.7	11.353	47.418	0.022
55564.7	55567.6	22.402	49.011	0.022
55564.7	55567.6	22.788	48.970	0.012
55564.7	55567.6	23.174	48.892	0.017
55564.7	55567.6	23.561	48.778	0.022
55564.7	55567.6	23.947	48.627	0.038
55564.7	55567.6	24.333	48.440	0.071
55564.7	55567.6	16.861	46.325	0.291
55564.7	55567.6	17.166	46.489	0.215
55564.7	55567.6	17.470	46.653	0.147
55564.7	55567.6	17.775	46.818	0.105
55564.7	55567.6	18.079	46.982	0.121
55564.7	55567.6	18.384	47.146	0.180
55564.7	55567.6	14.670	46.894	0.005
55564.7	55567.6	14.740	46.871	0.007
55564.7	55567.6	14.931	46.841	0.019
55564.7	55567.6	10.161	46.163	0.005
55564.7	55567.6	10.161	46.165	0.005
55567.7	55570.7	22.402	48.922	0.022
55567.7	55570.7	22.788	48.876	0.012
55567.7	55570.7	23.174	48.782	0.017
55567.7	55570.7	23.561	48.640	0.023
55567.7	55570.7	23.947	48.451	0.043
55567.7	55570.7	24.333	48.214	0.080
55567.7	55570.7	16.861	46.212	0.086
55567.7	55570.7	17.166	46.416	0.064
55567.7	55570.7	17.470	46.620	0.044
55567.7	55570.7	17.775	46.823	0.030
55567.7	55570.7	18.079	47.027	0.032
55567.7	55570.7	18.384	47.230	0.048
55567.7	55570.7	14.670	46.826	0.006
55567.7	55570.7	14.740	46.808	0.008
55567.7	55570.7	14.931	46.787	0.016
55567.7	55570.7	15.167	46.717	0.022
55567.7	55570.7	11.352	47.431	0.022
55567.7	55570.7	9.422	45.081	0.005
55567.7	55570.7	9.686	45.411	0.005
55567.7	55570.7	10.019	45.955	0.010
55567.7	55570.7	10.164	46.166	0.012
55567.7	55570.7	10.363	46.401	0.017
55567.7	55570.7	10.505	46.608	0.018
55567.7	55570.7	9.903	45.791	0.004
55570.7	55573.7	22.402	48.748	0.028
55570.7	55573.7	22.788	48.644	0.016
55570.7	55573.7	23.174	48.514	0.024
55570.7	55573.7	23.561	48.356	0.032
55570.7	55573.7	23.947	48.170	0.059
55570.7	55573.7	24.333	47.957	0.109
55570.7	55573.7	16.861	46.110	0.195
55570.7	55573.7	17.166	46.318	0.145
55570.7	55573.7	17.470	46.526	0.100
55570.7	55573.7	17.775	46.734	0.069
55570.7	55573.7	18.079	46.942	0.072
55570.7	55573.7	18.384	47.150	0.107
55570.7	55573.7	15.167	46.674	0.022
55570.7	55573.7	11.345	47.526	0.042
55573.7	55576.7	22.402	48.605	0.032
55573.7	55576.7	22.718	48.629	0.016
55573.7	55576.7	23.034	48.599	0.020
55573.7	55576.7	23.350	48.514	0.025
55573.7	55576.7	23.666	48.376	0.036
55573.7	55576.7	23.982	48.183	0.064
55573.7	55576.7	24.298	47.936	0.109
55573.7	55576.7	16.861	46.138	0.091
55573.7	55576.7	17.115	46.298	0.071
55573.7	55576.7	17.369	46.459	0.053
55573.7	55576.7	17.622	46.619	0.038
55573.7	55576.7	17.876	46.779	0.031
55573.7	55576.7	18.130	46.940	0.038
55573.7	55576.7	18.384	47.100	0.052
55573.7	55576.7	14.931	46.845	0.016
55573.7	55576.7	15.057	46.772	0.024
55573.7	55576.7	15.127	46.763	0.021
55573.7	55576.7	9.681	45.412	0.004
55573.7	55576.7	11.336	47.464	0.035
55576.7	55579.6	22.402	48.603	0.033
55576.7	55579.6	22.823	48.502	0.020
55576.7	55579.6	23.245	48.366	0.028
55576.7	55579.6	23.666	48.196	0.041
55576.7	55579.6	24.088	47.990	0.082
55576.7	55579.6	24.509	47.750	0.154
55576.7	55579.6	24.931	47.475	0.255
55576.7	55579.6	16.861	46.111	0.150
55576.7	55579.6	17.115	46.253	0.118
55576.7	55579.6	17.369	46.394	0.087
55576.7	55579.6	17.622	46.535	0.063
55576.7	55579.6	17.876	46.677	0.054
55576.7	55579.6	18.130	46.818	0.067
55576.7	55579.6	18.384	46.960	0.092
55576.7	55579.6	15.167	46.677	0.022
55576.7	55579.6	10.161	46.190	0.003
55729.7	55732.7	22.402	47.414	0.150
55729.7	55732.7	22.648	47.296	0.112
55729.7	55732.7	22.893	47.177	0.099
55729.7	55732.7	23.139	47.058	0.119
55729.7	55732.7	23.385	46.940	0.161
55729.7	55732.7	23.631	46.821	0.212
55729.7	55732.7	16.861	45.532	0.194
55729.7	55732.7	17.166	45.725	0.144
55729.7	55732.7	17.470	45.918	0.099
55729.7	55732.7	17.775	46.112	0.068
55729.7	55732.7	18.079	46.305	0.074
55729.7	55732.7	18.384	46.498	0.111
55729.7	55732.7	14.740	46.542	0.023
55729.7	55732.7	14.836	46.509	0.019
55729.7	55732.7	14.931	46.561	0.020
55729.7	55732.7	15.057	46.546	0.026
55729.7	55732.7	15.127	46.589	0.024
55729.7	55732.7	15.167	46.491	0.024
55729.7	55732.7	9.681	45.452	0.008
55729.7	55732.7	10.176	46.017	0.007
55729.7	55732.7	9.681	45.447	0.004
55729.7	55732.7	9.422	45.107	0.012
55729.7	55732.7	9.686	45.452	0.006
55729.7	55732.7	9.922	45.774	0.006
55729.7	55732.7	10.019	45.879	0.008
55729.7	55732.7	10.164	46.015	0.013
55729.7	55732.7	10.363	46.188	0.020
55729.7	55732.7	10.505	46.212	0.037
56407.7	56410.7	22.402	47.623	0.151
56407.7	56410.7	22.612	47.406	0.108
56407.7	56410.7	22.823	47.189	0.099
56407.7	56410.7	23.034	46.972	0.132
56407.7	56410.7	23.245	46.755	0.185
56407.7	56410.7	23.455	46.538	0.246
56407.7	56410.7	23.666	46.321	0.311
56407.7	56410.7	16.861	45.722	0.114
56407.7	56410.7	17.115	45.878	0.089
56407.7	56410.7	17.369	46.034	0.066
56407.7	56410.7	17.622	46.190	0.047
56407.7	56410.7	17.876	46.346	0.038
56407.7	56410.7	18.130	46.501	0.047
56407.7	56410.7	18.384	46.657	0.066
56407.7	56410.7	14.836	46.476	0.045
56407.7	56410.7	14.931	46.473	0.024
56407.7	56410.7	15.057	46.471	0.029
56407.7	56410.7	15.167	46.492	0.022
56407.7	56410.7	11.353	46.488	0.023
56407.7	56410.7	11.341	46.509	0.022
56407.7	56410.7	10.176	45.452	0.006
56410.7	56413.7	22.402	47.490	0.157
56410.7	56413.7	22.542	47.381	0.128
56410.7	56413.7	22.683	47.272	0.108
56410.7	56413.7	22.823	47.164	0.102
56410.7	56413.7	22.964	47.055	0.113
56410.7	56413.7	23.104	46.946	0.137
56410.7	56413.7	16.861	45.668	0.110
56410.7	56413.7	17.166	45.854	0.082
56410.7	56413.7	17.470	46.041	0.058
56410.7	56413.7	17.775	46.227	0.042
56410.7	56413.7	18.079	46.414	0.046
56410.7	56413.7	18.384	46.600	0.065
56410.7	56413.7	14.740	46.516	0.026
56410.7	56413.7	14.836	46.500	0.021
56410.7	56413.7	14.931	46.513	0.021
56410.7	56413.7	15.057	46.509	0.027
56410.7	56413.7	15.127	46.621	0.025
56410.7	56413.7	15.167	46.514	0.022
56410.7	56413.7	10.176	45.459	0.006
56467.7	56470.7	22.402	47.844	0.100
56467.7	56470.7	22.612	47.834	0.056
56467.7	56470.7	22.823	47.795	0.053
56467.7	56470.7	23.034	47.729	0.064
56467.7	56470.7	23.245	47.636	0.073
56467.7	56470.7	23.455	47.514	0.089
56467.7	56470.7	23.666	47.366	0.128
56467.7	56470.7	16.861	46.038	0.059
56467.7	56470.7	17.115	46.192	0.045
56467.7	56470.7	17.369	46.346	0.033
56467.7	56470.7	17.622	46.499	0.022
56467.7	56470.7	17.876	46.653	0.016
56467.7	56470.7	18.130	46.806	0.022
56467.7	56470.7	18.384	46.960	0.033
56467.7	56470.7	14.137	46.553	0.003
56467.7	56470.7	14.391	46.596	0.004
56467.7	56470.7	14.670	46.575	0.004
56467.7	56470.7	14.740	46.611	0.010
56467.7	56470.7	14.836	46.586	0.009
56467.7	56470.7	14.931	46.615	0.019
56467.7	56470.7	15.057	46.571	0.025
56467.7	56470.7	15.127	46.672	0.022
56467.7	56470.7	15.167	46.552	0.022
56467.7	56470.7	11.353	46.771	0.022
56473.7	56476.7	22.402	47.803	0.106
56473.7	56476.7	22.612	47.785	0.062
56473.7	56476.7	22.823	47.742	0.060
56473.7	56476.7	23.034	47.672	0.072
56473.7	56476.7	23.245	47.577	0.082
56473.7	56476.7	23.455	47.457	0.101
56473.7	56476.7	23.666	47.310	0.145
56473.7	56476.7	16.861	46.095	0.073
56473.7	56476.7	17.115	46.234	0.057
56473.7	56476.7	17.369	46.373	0.042
56473.7	56476.7	17.622	46.512	0.030
56473.7	56476.7	17.876	46.651	0.025
56473.7	56476.7	18.130	46.790	0.032
56473.7	56476.7	18.384	46.929	0.044
56473.7	56476.7	14.137	46.750	0.002
56473.7	56476.7	14.391	46.753	0.002
56473.7	56476.7	14.670	46.704	0.002
56473.7	56476.7	14.740	46.718	0.006
56473.7	56476.7	14.836	46.693	0.006
56473.7	56476.7	14.931	46.777	0.013
56473.7	56476.7	15.057	46.731	0.017
56473.7	56476.7	15.127	46.745	0.022
56473.7	56476.7	15.167	46.683	0.017
56473.7	56476.7	10.176	45.455	0.006
56473.7	56476.7	11.353	46.796	0.022
56479.7	56482.7	22.402	47.840	0.084
56479.7	56482.7	22.612	47.735	0.063
56479.7	56482.7	22.823	47.629	0.055
56479.7	56482.7	23.034	47.523	0.062
56479.7	56482.7	23.245	47.417	0.082
56479.7	56482.7	23.455	47.311	0.107
56479.7	56482.7	23.666	47.205	0.135
56479.7	56482.7	16.861	46.040	0.111
56479.7	56482.7	17.115	46.199	0.087
56479.7	56482.7	17.369	46.358	0.064
56479.7	56482.7	17.622	46.517	0.045
56479.7	56482.7	17.876	46.675	0.036
56479.7	56482.7	18.130	46.834	0.044
56479.7	56482.7	18.384	46.993	0.063
56479.7	56482.7	14.137	46.809	0.002
56479.7	56482.7	14.391	46.775	0.002
56479.7	56482.7	14.670	46.767	0.002
56479.7	56482.7	14.740	46.751	0.003
56479.7	56482.7	14.836	46.725	0.002
56479.7	56482.7	14.931	46.772	0.017
56479.7	56482.7	15.057	46.728	0.025
56479.7	56482.7	15.167	46.675	0.024
56479.7	56482.7	9.422	45.070	0.006
56479.7	56482.7	9.686	45.231	0.004
56479.7	56482.7	9.922	45.335	0.006
56479.7	56482.7	10.019	45.375	0.007
56479.7	56482.7	10.164	45.451	0.010
56479.7	56482.7	10.363	45.623	0.023
56479.7	56482.7	10.505	45.809	0.028
56479.7	56482.7	10.633	46.092	0.024
56479.7	56482.7	10.176	45.459	0.007
56479.7	56482.7	11.353	46.836	0.022
56482.7	56485.7	22.402	47.656	0.122
56482.7	56485.7	22.683	47.706	0.060
56482.7	56485.7	22.964	47.689	0.063
56482.7	56485.7	23.245	47.605	0.075
56482.7	56485.7	23.526	47.454	0.097
56482.7	56485.7	23.807	47.237	0.167
56482.7	56485.7	24.088	46.953	0.290
56482.7	56485.7	16.861	46.189	0.107
56482.7	56485.7	17.115	46.296	0.082
56482.7	56485.7	17.369	46.403	0.059
56482.7	56485.7	17.622	46.510	0.041
56482.7	56485.7	17.876	46.617	0.036
56482.7	56485.7	18.130	46.724	0.050
56482.7	56485.7	18.384	46.831	0.072
56482.7	56485.7	14.137	46.879	0.004
56482.7	56485.7	14.391	46.856	0.004
56482.7	56485.7	14.670	46.791	0.004
56482.7	56485.7	14.740	46.807	0.004
56482.7	56485.7	14.836	46.769	0.004
56482.7	56485.7	14.931	46.684	0.018
56482.7	56485.7	15.057	46.655	0.025
56482.7	56485.7	15.167	46.606	0.025
56482.7	56485.7	11.531	46.936	0.025
56530.7	56533.7	22.402	47.778	0.079
56530.7	56533.7	22.612	47.678	0.061
56530.7	56533.7	22.823	47.577	0.052
56530.7	56533.7	23.034	47.477	0.056
56530.7	56533.7	23.245	47.377	0.071
56530.7	56533.7	23.455	47.276	0.092
56530.7	56533.7	23.666	47.176	0.116
56530.7	56533.7	16.861	45.865	0.085
56530.7	56533.7	17.115	46.021	0.066
56530.7	56533.7	17.369	46.177	0.049
56530.7	56533.7	17.622	46.333	0.036
56530.7	56533.7	17.876	46.489	0.030
56530.7	56533.7	18.130	46.645	0.036
56530.7	56533.7	18.384	46.800	0.049
56530.7	56533.7	14.137	46.849	0.001
56530.7	56533.7	14.391	46.825	0.002
56530.7	56533.7	14.670	46.748	0.001
56530.7	56533.7	14.740	46.768	0.006
56530.7	56533.7	14.836	46.717	0.005
56530.7	56533.7	14.931	46.785	0.013
56530.7	56533.7	15.057	46.739	0.026
56530.7	56533.7	15.127	46.795	0.023
56530.7	56533.7	15.167	46.683	0.022
56530.7	56533.7	9.686	45.213	0.006
56530.7	56533.7	9.922	45.319	0.007
56530.7	56533.7	10.019	45.358	0.009
56530.7	56533.7	10.164	45.448	0.025
56530.7	56533.7	10.363	45.673	0.024
56530.7	56533.7	10.505	45.925	0.044
56530.7	56533.7	11.353	46.764	0.022
56542.7	56545.7	22.402	47.679	0.084
56542.7	56545.7	22.612	47.634	0.068
56542.7	56545.7	22.823	47.589	0.057
56542.7	56545.7	23.034	47.544	0.055
56542.7	56545.7	23.245	47.499	0.064
56542.7	56545.7	23.455	47.455	0.080
56542.7	56545.7	23.666	47.410	0.099
56542.7	56545.7	16.861	45.944	0.142
56542.7	56545.7	17.115	46.036	0.108
56542.7	56545.7	17.369	46.128	0.076
56542.7	56545.7	17.622	46.220	0.052
56542.7	56545.7	17.876	46.313	0.049
56542.7	56545.7	18.130	46.405	0.069
56542.7	56545.7	18.384	46.497	0.100
56542.7	56545.7	14.137	46.831	0.002
56542.7	56545.7	14.391	46.788	0.002
56542.7	56545.7	14.670	46.735	0.002
56542.7	56545.7	14.740	46.747	0.006
56542.7	56545.7	14.836	46.712	0.006
56542.7	56545.7	14.931	46.699	0.020
56542.7	56545.7	15.057	46.674	0.026
56542.7	56545.7	15.127	46.721	0.025
56542.7	56545.7	15.167	46.622	0.024
56542.7	56545.7	10.176	45.477	0.012
56560.7	56563.7	22.402	47.933	0.074
56560.7	56563.7	22.718	48.049	0.037
56560.7	56563.7	23.034	48.111	0.033
56560.7	56563.7	23.350	48.117	0.040
56560.7	56563.7	23.666	48.069	0.048
56560.7	56563.7	23.982	47.966	0.073
56560.7	56563.7	24.298	47.809	0.125
56560.7	56563.7	16.861	45.527	0.077
56560.7	56563.7	17.115	45.669	0.060
56560.7	56563.7	17.369	45.812	0.045
56560.7	56563.7	17.622	45.954	0.032
56560.7	56563.7	17.876	46.097	0.027
56560.7	56563.7	18.130	46.240	0.034
56560.7	56563.7	18.384	46.382	0.047
56560.7	56563.7	14.137	47.405	0.000
56560.7	56563.7	14.391	47.353	0.001
56560.7	56563.7	14.670	47.281	0.000
56560.7	56563.7	14.740	47.246	0.001
56560.7	56563.7	14.836	47.196	0.001
56560.7	56563.7	14.931	47.151	0.016
56560.7	56563.7	15.057	47.043	0.024
56560.7	56563.7	15.127	46.942	0.020
56560.7	56563.7	15.167	46.928	0.021
56560.7	56563.7	11.340	46.746	0.022
56560.7	56563.7	11.352	46.766	0.022
56560.7	56563.7	11.353	46.781	0.022
56560.7	56563.7	11.344	46.744	0.022
56560.7	56563.7	11.551	46.865	0.022
56584.7	56587.2	22.402	47.838	0.134
56584.7	56587.2	22.542	47.807	0.083
56584.7	56587.2	22.683	47.757	0.071
56584.7	56587.2	22.823	47.687	0.081
56584.7	56587.2	22.964	47.596	0.092
56584.7	56587.2	23.104	47.486	0.102
56584.7	56587.2	23.245	47.356	0.120
56584.7	56587.2	16.861	45.113	0.487
56584.7	56587.2	17.115	45.367	0.387
56584.7	56587.2	17.369	45.621	0.291
56584.7	56587.2	17.622	45.875	0.203
56584.7	56587.2	17.876	46.129	0.141
56584.7	56587.2	18.130	46.383	0.143
56584.7	56587.2	18.384	46.637	0.207
56584.7	56587.2	14.137	46.962	0.002
56584.7	56587.2	14.391	46.853	0.003
56584.7	56587.2	14.670	46.745	0.006
56584.7	56587.2	14.740	46.758	0.008
56584.7	56587.2	14.836	46.700	0.010
56584.7	56587.2	14.931	46.702	0.021
56584.7	56587.2	15.057	46.633	0.027
56584.7	56587.2	15.127	46.713	0.025
56584.7	56587.2	15.167	46.607	0.024
56584.7	56587.2	11.340	46.803	0.022
56584.7	56587.2	11.380	46.848	0.022
56653.7	56656.7	22.402	47.872	0.146
56653.7	56656.7	22.542	47.796	0.122
56653.7	56656.7	22.683	47.721	0.104
56653.7	56656.7	22.823	47.646	0.095
56653.7	56656.7	22.964	47.571	0.096
56653.7	56656.7	23.104	47.495	0.109
56653.7	56656.7	16.861	46.203	0.120
56653.7	56656.7	17.166	46.364	0.089
56653.7	56656.7	17.470	46.525	0.060
56653.7	56656.7	17.775	46.686	0.043
56653.7	56656.7	18.079	46.847	0.050
56653.7	56656.7	18.384	47.009	0.075
56653.7	56656.7	14.670	46.614	0.006
56653.7	56656.7	14.740	46.631	0.011
56653.7	56656.7	14.836	46.579	0.024
56653.7	56656.7	14.931	46.651	0.023
56653.7	56656.7	15.057	46.625	0.028
56653.7	56656.7	15.127	46.648	0.029
56653.7	56656.7	15.167	46.580	0.025
56653.7	56656.7	11.359	46.967	0.022
56668.7	56671.7	22.402	48.078	0.094
56668.7	56671.7	22.683	47.949	0.067
56668.7	56671.7	22.964	47.820	0.060
56668.7	56671.7	23.245	47.691	0.078
56668.7	56671.7	23.526	47.562	0.110
56668.7	56671.7	23.807	47.433	0.147
56668.7	56671.7	24.088	47.304	0.186
56668.7	56671.7	16.861	46.381	0.054
56668.7	56671.7	17.115	46.508	0.042
56668.7	56671.7	17.369	46.634	0.031
56668.7	56671.7	17.622	46.760	0.022
56668.7	56671.7	17.876	46.887	0.019
56668.7	56671.7	18.130	47.013	0.025
56668.7	56671.7	18.384	47.140	0.035
56668.7	56671.7	14.740	46.661	0.015
56668.7	56671.7	14.836	46.628	0.015
56668.7	56671.7	14.931	46.628	0.017
56668.7	56671.7	15.057	46.577	0.024
56668.7	56671.7	15.127	46.675	0.023
56668.7	56671.7	15.167	46.562	0.022
56668.7	56671.7	11.353	46.997	0.025
56788.7	56791.7	22.402	47.945	0.083
56788.7	56791.7	22.612	47.984	0.043
56788.7	56791.7	22.823	47.966	0.042
56788.7	56791.7	23.034	47.889	0.051
56788.7	56791.7	23.245	47.755	0.059
56788.7	56791.7	23.455	47.563	0.084
56788.7	56791.7	23.666	47.313	0.139
56788.7	56791.7	16.861	45.994	0.046
56788.7	56791.7	17.115	46.155	0.036
56788.7	56791.7	17.369	46.316	0.027
56788.7	56791.7	17.622	46.477	0.020
56788.7	56791.7	17.876	46.638	0.017
56788.7	56791.7	18.130	46.799	0.020
56788.7	56791.7	18.384	46.961	0.027
56788.7	56791.7	14.740	46.692	0.015
56788.7	56791.7	14.836	46.647	0.015
56788.7	56791.7	14.931	46.664	0.017
56788.7	56791.7	15.057	46.646	0.024
56788.7	56791.7	15.127	46.716	0.021
56788.7	56791.7	15.167	46.626	0.022
56788.7	56791.7	11.340	46.999	0.022
56788.7	56791.7	11.353	47.004	0.022
56788.7	56791.7	11.536	47.050	0.006
56821.7	56824.7	22.402	48.776	0.025
56821.7	56824.7	22.823	48.875	0.012
56821.7	56824.7	23.245	48.899	0.015
56821.7	56824.7	23.666	48.849	0.019
56821.7	56824.7	24.088	48.724	0.034
56821.7	56824.7	24.509	48.525	0.066
56821.7	56824.7	24.931	48.252	0.113
56821.7	56824.7	16.861	46.232	0.047
56821.7	56824.7	17.115	46.402	0.037
56821.7	56824.7	17.369	46.571	0.028
56821.7	56824.7	17.622	46.740	0.020
56821.7	56824.7	17.876	46.909	0.016
56821.7	56824.7	18.130	47.079	0.019
56821.7	56824.7	18.384	47.248	0.026
56821.7	56824.7	14.137	47.610	0.001
56821.7	56824.7	14.391	47.551	0.001
56821.7	56824.7	14.670	47.507	0.001
56821.7	56824.7	14.740	47.423	0.005
56821.7	56824.7	14.836	47.404	0.006
56821.7	56824.7	14.931	47.325	0.012
56821.7	56824.7	15.057	47.228	0.017
56821.7	56824.7	15.127	47.233	0.014
56821.7	56824.7	15.167	47.164	0.015
56821.7	56824.7	11.340	47.039	0.022
56821.7	56824.7	11.536	47.170	0.015
56821.7	56824.7	11.340	47.070	0.022
56824.7	56827.7	22.402	48.461	0.034
56824.7	56827.7	22.823	48.577	0.016
56824.7	56827.7	23.245	48.622	0.020
56824.7	56827.7	23.666	48.594	0.025
56824.7	56827.7	24.088	48.496	0.042
56824.7	56827.7	24.509	48.325	0.081
56824.7	56827.7	24.931	48.083	0.140
56824.7	56827.7	16.861	46.235	0.100
56824.7	56827.7	17.115	46.337	0.074
56824.7	56827.7	17.369	46.439	0.049
56824.7	56827.7	17.622	46.540	0.027
56824.7	56827.7	17.876	46.642	0.022
56824.7	56827.7	18.130	46.744	0.041
56824.7	56827.7	18.384	46.846	0.065
56824.7	56827.7	14.137	47.468	0.001
56824.7	56827.7	14.391	47.315	0.001
56824.7	56827.7	14.670	47.299	0.002
56824.7	56827.7	14.740	47.273	0.004
56824.7	56827.7	14.836	47.234	0.004
56824.7	56827.7	14.931	47.181	0.013
56824.7	56827.7	15.057	47.109	0.017
56824.7	56827.7	15.127	47.143	0.015
56824.7	56827.7	15.167	47.051	0.015
56824.7	56827.7	10.961	46.832	0.005
56824.7	56827.7	11.015	46.882	0.006
56827.7	56830.6	22.402	48.552	0.028
56827.7	56830.6	22.788	48.666	0.013
56827.7	56830.6	23.174	48.711	0.016
56827.7	56830.6	23.561	48.687	0.019
56827.7	56830.6	23.947	48.594	0.031
56827.7	56830.6	24.333	48.432	0.057
56827.7	56830.6	16.861	46.897	0.037
56827.7	56830.6	17.166	46.975	0.027
56827.7	56830.6	17.470	47.054	0.018
56827.7	56830.6	17.775	47.132	0.014
56827.7	56830.6	18.079	47.211	0.020
56827.7	56830.6	18.384	47.289	0.029
56827.7	56830.6	14.137	47.676	0.001
56827.7	56830.6	14.391	47.587	0.001
56827.7	56830.6	14.670	47.515	0.002
56827.7	56830.6	14.740	47.501	0.003
56827.7	56830.6	14.836	47.508	0.005
56827.7	56830.6	14.931	47.481	0.017
56827.7	56830.6	15.057	47.402	0.024
56827.7	56830.6	15.127	47.406	0.020
56827.7	56830.6	15.167	47.333	0.022
56827.7	56830.6	11.340	47.086	0.022
56827.7	56830.6	11.352	47.092	0.022
56827.7	56830.6	11.340	47.088	0.022
56830.7	56833.7	22.402	48.670	0.025
56830.7	56833.7	22.823	48.803	0.012
56830.7	56833.7	23.245	48.866	0.014
56830.7	56833.7	23.666	48.861	0.018
56830.7	56833.7	24.088	48.787	0.029
56830.7	56833.7	24.509	48.644	0.055
56830.7	56833.7	24.931	48.432	0.095
56830.7	56833.7	16.861	46.530	0.163
56830.7	56833.7	17.115	46.628	0.124
56830.7	56833.7	17.369	46.727	0.088
56830.7	56833.7	17.622	46.825	0.061
56830.7	56833.7	17.876	46.924	0.056
56830.7	56833.7	18.130	47.022	0.078
56830.7	56833.7	18.384	47.121	0.112
56830.7	56833.7	14.137	47.694	0.001
56830.7	56833.7	14.391	47.585	0.001
56830.7	56833.7	14.670	47.552	0.002
56830.7	56833.7	14.740	47.532	0.003
56830.7	56833.7	14.836	47.531	0.004
56830.7	56833.7	14.931	47.560	0.018
56830.7	56833.7	15.057	47.451	0.024
56830.7	56833.7	11.340	47.110	0.022
56830.7	56833.7	11.352	47.121	0.022
56830.7	56833.7	11.526	47.174	0.022
56854.7	56857.7	22.402	48.325	0.065
56854.7	56857.7	22.753	48.325	0.034
56854.7	56857.7	23.104	48.278	0.043
56854.7	56857.7	23.455	48.184	0.054
56854.7	56857.7	23.807	48.043	0.085
56854.7	56857.7	24.158	47.855	0.157
56854.7	56857.7	24.509	47.620	0.268
56854.7	56857.7	16.861	46.096	0.063
56854.7	56857.7	17.115	46.260	0.050
56854.7	56857.7	17.369	46.425	0.037
56854.7	56857.7	17.622	46.589	0.026
56854.7	56857.7	17.876	46.754	0.021
56854.7	56857.7	18.130	46.918	0.025
56854.7	56857.7	18.384	47.083	0.036
56854.7	56857.7	14.137	47.337	0.001
56854.7	56857.7	14.391	47.181	0.001
56854.7	56857.7	14.670	47.092	0.001
56854.7	56857.7	14.740	47.072	0.004
56854.7	56857.7	14.836	47.025	0.004
56854.7	56857.7	14.931	47.032	0.017
56854.7	56857.7	15.057	46.938	0.024
56854.7	56857.7	15.127	46.981	0.021
56854.7	56857.7	15.167	46.886	0.022
56854.7	56857.7	10.961	46.807	0.008
56854.7	56857.7	11.015	46.869	0.008
56854.7	56857.7	11.536	47.140	0.022
56872.7	56875.7	22.402	48.493	0.064
56872.7	56875.7	22.788	48.501	0.032
56872.7	56875.7	23.174	48.474	0.038
56872.7	56875.7	23.561	48.412	0.047
56872.7	56875.7	23.947	48.315	0.072
56872.7	56875.7	24.333	48.182	0.131
56872.7	56875.7	16.861	46.370	0.031
56872.7	56875.7	17.166	46.544	0.022
56872.7	56875.7	17.470	46.718	0.015
56872.7	56875.7	17.775	46.892	0.011
56872.7	56875.7	18.079	47.066	0.012
56872.7	56875.7	18.384	47.240	0.018
56872.7	56875.7	14.137	47.264	0.001
56872.7	56875.7	14.391	47.183	0.002
56872.7	56875.7	14.670	47.108	0.001
56872.7	56875.7	14.740	47.086	0.007
56872.7	56875.7	14.836	47.062	0.007
56872.7	56875.7	14.931	47.034	0.012
56872.7	56875.7	15.057	46.956	0.017
56872.7	56875.7	15.127	46.984	0.014
56872.7	56875.7	15.167	46.893	0.016
56872.7	56875.7	11.352	47.138	0.022
56872.7	56875.7	11.353	47.114	0.022
56872.7	56875.7	10.961	46.822	0.005
56872.7	56875.7	11.015	46.872	0.005
56872.7	56875.7	11.536	47.181	0.019
56872.7	56875.7	11.536	47.142	0.027
56872.7	56875.7	11.525	47.157	0.023
56881.7	56884.7	22.402	48.470	0.062
56881.7	56884.7	22.683	48.466	0.032
56881.7	56884.7	22.964	48.430	0.034
56881.7	56884.7	23.245	48.362	0.041
56881.7	56884.7	23.526	48.261	0.050
56881.7	56884.7	23.807	48.129	0.076
56881.7	56884.7	16.861	46.135	0.058
56881.7	56884.7	17.166	46.362	0.043
56881.7	56884.7	17.470	46.589	0.030
56881.7	56884.7	17.775	46.816	0.019
56881.7	56884.7	18.079	47.043	0.020
56881.7	56884.7	18.384	47.269	0.030
56881.7	56884.7	14.137	47.477	0.001
56881.7	56884.7	14.391	47.383	0.001
56881.7	56884.7	14.670	47.305	0.001
56881.7	56884.7	14.740	47.284	0.004
56881.7	56884.7	14.836	47.240	0.005
56881.7	56884.7	14.931	47.207	0.016
56881.7	56884.7	15.057	47.098	0.023
56881.7	56884.7	15.127	47.110	0.020
56881.7	56884.7	15.167	47.021	0.021
56881.7	56884.7	11.353	47.126	0.022
56881.7	56884.7	11.050	46.877	0.022
56911.7	56914.6	22.402	48.485	0.041
56911.7	56914.6	22.718	48.399	0.029
56911.7	56914.6	23.034	48.312	0.029
56911.7	56914.6	23.350	48.226	0.040
56911.7	56914.6	23.666	48.140	0.057
56911.7	56914.6	23.982	48.053	0.076
56911.7	56914.6	24.298	47.967	0.095
56911.7	56914.6	16.861	46.301	0.044
56911.7	56914.6	17.115	46.465	0.035
56911.7	56914.6	17.369	46.630	0.026
56911.7	56914.6	17.622	46.794	0.020
56911.7	56914.6	17.876	46.958	0.017
56911.7	56914.6	18.130	47.122	0.019
56911.7	56914.6	18.384	47.286	0.026
56911.7	56914.6	14.137	47.345	0.001
56911.7	56914.6	14.391	47.219	0.002
56911.7	56914.6	14.670	47.148	0.001
56911.7	56914.6	14.740	47.117	0.007
56911.7	56914.6	14.836	47.080	0.007
56911.7	56914.6	14.931	47.054	0.017
56911.7	56914.6	15.057	46.970	0.024
56911.7	56914.6	15.127	46.986	0.021
56911.7	56914.6	15.167	46.903	0.022
56911.7	56914.6	11.015	46.842	0.006
56911.7	56914.6	10.961	46.794	0.007
56911.7	56914.6	11.526	47.175	0.022
56911.7	56914.6	11.526	47.150	0.022
56929.7	56932.7	22.402	48.259	0.068
56929.7	56932.7	22.683	48.153	0.048
56929.7	56932.7	22.964	48.047	0.043
56929.7	56932.7	23.245	47.940	0.055
56929.7	56932.7	23.526	47.834	0.077
56929.7	56932.7	23.807	47.728	0.102
56929.7	56932.7	24.088	47.622	0.130
56929.7	56932.7	16.861	46.369	0.071
56929.7	56932.7	17.115	46.485	0.055
56929.7	56932.7	17.369	46.602	0.040
56929.7	56932.7	17.622	46.718	0.029
56929.7	56932.7	17.876	46.835	0.026
56929.7	56932.7	18.130	46.951	0.033
56929.7	56932.7	18.384	47.068	0.047
56929.7	56932.7	14.137	47.054	0.001
56929.7	56932.7	14.391	46.931	0.001
56929.7	56932.7	14.670	46.833	0.001
56929.7	56932.7	14.740	46.856	0.005
56929.7	56932.7	14.836	46.806	0.005
56929.7	56932.7	14.931	46.845	0.019
56929.7	56932.7	15.057	46.787	0.026
56929.7	56932.7	15.127	46.787	0.024
56929.7	56932.7	15.167	46.738	0.023
56929.7	56932.7	11.353	47.100	0.022
56929.7	56932.7	10.961	46.812	0.014
56929.7	56932.7	11.015	46.862	0.016
56929.7	56932.7	11.341	47.104	0.022
56932.7	56935.7	22.402	48.098	0.112
56932.7	56935.7	22.612	48.120	0.060
56932.7	56935.7	22.823	48.093	0.055
56932.7	56935.7	23.034	48.015	0.064
56932.7	56935.7	23.245	47.886	0.073
56932.7	56935.7	23.455	47.708	0.099
56932.7	56935.7	23.666	47.479	0.162
56932.7	56935.7	16.861	46.393	0.081
56932.7	56935.7	17.115	46.503	0.062
56932.7	56935.7	17.369	46.612	0.045
56932.7	56935.7	17.622	46.721	0.031
56932.7	56935.7	17.876	46.831	0.028
56932.7	56935.7	18.130	46.940	0.038
56932.7	56935.7	18.384	47.050	0.054
56932.7	56935.7	14.137	46.935	0.012
56932.7	56935.7	14.391	46.873	0.006
56932.7	56935.7	14.670	46.779	0.011
56932.7	56935.7	14.740	46.807	0.017
56932.7	56935.7	14.836	46.762	0.012
56932.7	56935.7	14.931	46.812	0.021
56932.7	56935.7	15.057	46.754	0.027
56932.7	56935.7	15.127	46.801	0.025
56932.7	56935.7	15.167	46.691	0.025
56932.7	56935.7	11.536	47.209	0.026
56932.7	56935.7	9.422	45.037	0.012
56932.7	56935.7	9.686	45.250	0.004
56932.7	56935.7	9.922	45.574	0.006
56932.7	56935.7	10.019	45.731	0.010
56932.7	56935.7	10.164	45.939	0.016
56932.7	56935.7	10.363	46.171	0.019
56932.7	56935.7	10.633	46.557	0.051
56932.7	56935.7	11.340	47.108	0.022
56947.7	56950.7	22.402	48.018	0.072
56947.7	56950.7	22.683	47.910	0.052
56947.7	56950.7	22.964	47.801	0.045
56947.7	56950.7	23.245	47.692	0.056
56947.7	56950.7	23.526	47.584	0.078
56947.7	56950.7	23.807	47.475	0.104
56947.7	56950.7	24.088	47.367	0.131
56947.7	56950.7	16.861	46.223	0.070
56947.7	56950.7	17.115	46.343	0.055
56947.7	56950.7	17.369	46.463	0.040
56947.7	56950.7	17.622	46.583	0.029
56947.7	56950.7	17.876	46.704	0.026
56947.7	56950.7	18.130	46.824	0.033
56947.7	56950.7	18.384	46.944	0.046
56947.7	56950.7	14.137	47.003	0.001
56947.7	56950.7	14.391	46.831	0.003
56947.7	56950.7	14.670	46.743	0.003
56947.7	56950.7	14.740	46.753	0.007
56947.7	56950.7	14.836	46.696	0.006
56947.7	56950.7	14.931	46.725	0.015
56947.7	56950.7	15.057	46.681	0.019
56947.7	56950.7	15.127	46.745	0.019
56947.7	56950.7	15.167	46.629	0.018
56947.7	56950.7	10.961	46.805	0.008
56947.7	56950.7	11.015	46.854	0.011
56947.7	56950.7	11.367	47.067	0.016
56959.7	56962.7	22.402	48.381	0.051
56959.7	56962.7	22.683	48.305	0.038
56959.7	56962.7	22.964	48.230	0.034
56959.7	56962.7	23.245	48.154	0.043
56959.7	56962.7	23.526	48.079	0.060
56959.7	56962.7	23.807	48.003	0.079
56959.7	56962.7	24.088	47.928	0.100
56959.7	56962.7	16.861	46.359	0.047
56959.7	56962.7	17.115	46.496	0.037
56959.7	56962.7	17.369	46.634	0.027
56959.7	56962.7	17.622	46.771	0.020
56959.7	56962.7	17.876	46.908	0.017
56959.7	56962.7	18.130	47.046	0.021
56959.7	56962.7	18.384	47.183	0.029
56959.7	56962.7	14.137	47.244	0.004
56959.7	56962.7	14.391	47.197	0.004
56959.7	56962.7	14.670	47.072	0.008
56959.7	56962.7	14.740	47.050	0.006
56959.7	56962.7	14.836	47.006	0.005
56959.7	56962.7	14.931	46.971	0.009
56959.7	56962.7	15.057	46.879	0.012
56959.7	56962.7	15.127	46.897	0.011
56959.7	56962.7	15.167	46.799	0.011
56959.7	56962.7	9.422	45.033	0.009
56959.7	56962.7	9.686	45.261	0.005
56959.7	56962.7	9.922	45.600	0.006
56959.7	56962.7	10.019	45.757	0.019
56959.7	56962.7	10.164	45.958	0.024
56959.7	56962.7	10.363	46.127	0.030
56959.7	56962.7	10.633	46.463	0.038
56965.7	56968.7	22.402	48.237	0.076
56965.7	56968.7	22.683	48.272	0.039
56965.7	56968.7	22.964	48.257	0.042
56965.7	56968.7	23.245	48.191	0.050
56965.7	56968.7	23.526	48.076	0.063
56965.7	56968.7	23.807	47.910	0.102
56965.7	56968.7	24.088	47.694	0.174
56965.7	56968.7	16.861	46.307	0.090
56965.7	56968.7	17.115	46.433	0.069
56965.7	56968.7	17.369	46.559	0.050
56965.7	56968.7	17.622	46.686	0.035
56965.7	56968.7	17.876	46.812	0.030
56965.7	56968.7	18.130	46.938	0.039
56965.7	56968.7	18.384	47.064	0.056
56965.7	56968.7	14.137	47.105	0.001
56965.7	56968.7	14.391	46.955	0.002
56965.7	56968.7	14.670	46.867	0.002
56965.7	56968.7	14.740	46.850	0.005
56965.7	56968.7	14.836	46.804	0.005
56965.7	56968.7	14.931	46.788	0.021
56965.7	56968.7	15.057	46.751	0.027
56965.7	56968.7	15.127	46.817	0.025
56965.7	56968.7	15.167	46.722	0.024
56965.7	56968.7	11.343	47.087	0.022
56977.7	56980.7	22.402	48.070	0.094
56977.7	56980.7	22.612	47.977	0.072
56977.7	56980.7	22.823	47.883	0.059
56977.7	56980.7	23.034	47.789	0.062
56977.7	56980.7	23.245	47.695	0.078
56977.7	56980.7	23.455	47.602	0.102
56977.7	56980.7	23.666	47.508	0.129
56977.7	56980.7	16.861	46.365	0.078
56977.7	56980.7	17.115	46.485	0.060
56977.7	56980.7	17.369	46.605	0.044
56977.7	56980.7	17.622	46.724	0.032
56977.7	56980.7	17.876	46.844	0.028
56977.7	56980.7	18.130	46.964	0.036
56977.7	56980.7	18.384	47.084	0.051
56977.7	56980.7	14.137	46.902	0.002
56977.7	56980.7	14.391	46.801	0.002
56977.7	56980.7	14.670	46.739	0.002
56977.7	56980.7	14.740	46.793	0.012
56977.7	56980.7	14.836	46.738	0.007
56977.7	56980.7	14.931	46.781	0.020
56977.7	56980.7	15.057	46.731	0.027
56977.7	56980.7	15.127	46.772	0.025
56977.7	56980.7	15.167	46.704	0.024
56977.7	56980.7	9.422	45.048	0.010
56977.7	56980.7	9.686	45.273	0.004
56977.7	56980.7	9.922	45.617	0.010
56977.7	56980.7	10.019	45.774	0.007
56977.7	56980.7	10.164	45.974	0.012
56977.7	56980.7	10.363	46.190	0.022
56977.7	56980.7	10.633	46.599	0.051
56983.7	56986.7	22.402	48.218	0.064
56983.7	56986.7	22.683	48.157	0.047
56983.7	56986.7	22.964	48.096	0.040
56983.7	56986.7	23.245	48.035	0.046
56983.7	56986.7	23.526	47.973	0.063
56983.7	56986.7	23.807	47.912	0.083
56983.7	56986.7	24.088	47.851	0.106
56983.7	56986.7	16.861	46.408	0.047
56983.7	56986.7	17.115	46.500	0.037
56983.7	56986.7	17.369	46.591	0.027
56983.7	56986.7	17.622	46.683	0.020
56983.7	56986.7	17.876	46.774	0.019
56983.7	56986.7	18.130	46.865	0.025
56983.7	56986.7	18.384	46.957	0.034
56983.7	56986.7	14.670	46.831	0.004
56983.7	56986.7	14.740	46.817	0.006
56983.7	56986.7	14.836	46.784	0.015
56983.7	56986.7	14.931	46.780	0.018
56983.7	56986.7	15.057	46.726	0.025
56983.7	56986.7	15.127	46.781	0.022
56983.7	56986.7	15.167	46.693	0.022
56983.7	56986.7	11.546	47.159	0.022
56992.7	56995.7	22.402	48.126	0.085
56992.7	56995.7	22.612	48.045	0.066
56992.7	56995.7	22.823	47.964	0.054
56992.7	56995.7	23.034	47.883	0.054
56992.7	56995.7	23.245	47.802	0.067
56992.7	56995.7	23.455	47.721	0.087
56992.7	56995.7	23.666	47.640	0.109
56992.7	56995.7	16.861	46.435	0.097
56992.7	56995.7	17.115	46.544	0.074
56992.7	56995.7	17.369	46.652	0.052
56992.7	56995.7	17.622	46.761	0.035
56992.7	56995.7	17.876	46.869	0.031
56992.7	56995.7	18.130	46.977	0.044
56992.7	56995.7	18.384	47.086	0.064
56992.7	56995.7	14.137	47.217	0.001
56992.7	56995.7	14.391	47.087	0.002
56992.7	56995.7	14.670	46.975	0.002
56992.7	56995.7	14.740	46.983	0.007
56992.7	56995.7	14.836	46.925	0.007
56992.7	56995.7	14.931	46.956	0.019
56992.7	56995.7	15.057	46.845	0.026
56992.7	56995.7	15.127	46.894	0.024
56992.7	56995.7	15.167	46.792	0.024
56992.7	56995.7	9.422	45.036	0.010
56992.7	56995.7	9.686	45.284	0.004
56992.7	56995.7	9.922	45.640	0.006
56992.7	56995.7	10.019	45.791	0.008
56992.7	56995.7	10.164	45.990	0.022
56992.7	56995.7	10.363	46.195	0.018
56992.7	56995.7	10.633	46.497	0.052
56992.7	56995.7	11.341	47.094	0.022
57010.7	57013.7	22.402	48.282	0.041
57010.7	57013.7	22.683	48.183	0.029
57010.7	57013.7	22.964	48.083	0.027
57010.7	57013.7	23.245	47.984	0.036
57010.7	57013.7	23.526	47.885	0.051
57010.7	57013.7	23.807	47.786	0.067
57010.7	57013.7	16.861	46.341	0.080
57010.7	57013.7	17.166	46.497	0.058
57010.7	57013.7	17.470	46.653	0.039
57010.7	57013.7	17.775	46.809	0.027
57010.7	57013.7	18.079	46.966	0.033
57010.7	57013.7	18.384	47.122	0.050
57010.7	57013.7	14.391	47.086	0.004
57010.7	57013.7	14.670	46.921	0.004
57010.7	57013.7	14.740	46.894	0.012
57010.7	57013.7	14.836	46.886	0.010
57010.7	57013.7	14.931	46.867	0.020
57010.7	57013.7	15.057	46.819	0.027
57010.7	57013.7	15.127	46.862	0.025
57010.7	57013.7	15.167	46.771	0.024
57010.7	57013.7	10.961	46.778	0.003
57010.7	57013.7	11.015	46.828	0.003
57025.7	57028.7	22.402	48.250	0.046
57025.7	57028.7	22.683	48.156	0.033
57025.7	57028.7	22.964	48.062	0.030
57025.7	57028.7	23.245	47.968	0.038
57025.7	57028.7	23.526	47.874	0.052
57025.7	57028.7	23.807	47.780	0.070
57025.7	57028.7	24.088	47.686	0.088
57025.7	57028.7	16.861	46.267	0.084
57025.7	57028.7	17.115	46.408	0.065
57025.7	57028.7	17.369	46.550	0.047
57025.7	57028.7	17.622	46.691	0.033
57025.7	57028.7	17.876	46.832	0.027
57025.7	57028.7	18.130	46.973	0.035
57025.7	57028.7	18.384	47.114	0.050
57025.7	57028.7	14.740	46.756	0.023
57025.7	57028.7	14.836	46.740	0.020
57025.7	57028.7	14.931	46.719	0.021
57025.7	57028.7	15.057	46.662	0.028
57025.7	57028.7	15.127	46.746	0.025
57025.7	57028.7	15.167	46.635	0.025
57025.7	57028.7	11.015	46.833	0.009
57025.7	57028.7	10.961	46.782	0.010
57031.7	57034.7	22.402	48.066	0.068
57031.7	57034.7	22.683	47.902	0.047
57031.7	57034.7	22.964	47.738	0.045
57031.7	57034.7	23.245	47.574	0.062
57031.7	57034.7	23.526	47.410	0.088
57031.7	57034.7	23.807	47.246	0.118
57031.7	57034.7	24.088	47.083	0.148
57031.7	57034.7	16.861	46.244	0.100
57031.7	57034.7	17.115	46.364	0.078
57031.7	57034.7	17.369	46.485	0.058
57031.7	57034.7	17.622	46.606	0.043
57031.7	57034.7	17.876	46.726	0.039
57031.7	57034.7	18.130	46.847	0.048
57031.7	57034.7	18.384	46.967	0.066
57031.7	57034.7	14.740	46.639	0.028
57031.7	57034.7	14.836	46.581	0.023
57031.7	57034.7	14.931	46.626	0.023
57031.7	57034.7	15.057	46.617	0.029
57031.7	57034.7	15.127	46.687	0.027
57031.7	57034.7	15.167	46.601	0.025
57031.7	57034.7	11.353	47.081	0.022
57253.7	57256.7	22.402	48.828	0.024
57253.7	57256.7	22.788	48.895	0.012
57253.7	57256.7	23.174	48.891	0.014
57253.7	57256.7	23.561	48.815	0.018
57253.7	57256.7	23.947	48.669	0.032
57253.7	57256.7	24.333	48.452	0.061
57253.7	57256.7	16.861	46.266	0.133
57253.7	57256.7	17.166	46.464	0.097
57253.7	57256.7	17.470	46.662	0.064
57253.7	57256.7	17.775	46.859	0.041
57253.7	57256.7	18.079	47.057	0.045
57253.7	57256.7	18.384	47.255	0.072
57253.7	57256.7	14.137	47.372	0.001
57253.7	57256.7	14.391	47.227	0.001
57253.7	57256.7	14.670	47.125	0.001
57253.7	57256.7	14.740	47.153	0.007
57253.7	57256.7	14.836	47.109	0.007
57253.7	57256.7	14.931	47.167	0.018
57253.7	57256.7	15.057	47.075	0.024
57253.7	57256.7	15.127	47.079	0.024
57253.7	57256.7	15.167	46.993	0.023
57253.7	57256.7	11.341	47.108	0.022
57259.7	57262.7	22.402	48.076	0.077
57259.7	57262.7	22.612	48.025	0.044
57259.7	57262.7	22.823	47.956	0.041
57259.7	57262.7	23.034	47.870	0.050
57259.7	57262.7	23.245	47.766	0.058
57259.7	57262.7	23.455	47.644	0.070
57259.7	57262.7	23.666	47.505	0.099
57259.7	57262.7	16.861	45.926	0.114
57259.7	57262.7	17.115	46.102	0.091
57259.7	57262.7	17.369	46.278	0.069
57259.7	57262.7	17.622	46.454	0.051
57259.7	57262.7	17.876	46.630	0.042
57259.7	57262.7	18.130	46.806	0.048
57259.7	57262.7	18.384	46.982	0.064
57259.7	57262.7	14.137	47.090	0.001
57259.7	57262.7	14.391	46.923	0.002
57259.7	57262.7	14.670	46.827	0.002
57259.7	57262.7	14.740	46.830	0.008
57259.7	57262.7	14.836	46.786	0.007
57259.7	57262.7	14.931	46.770	0.011
57259.7	57262.7	15.057	46.711	0.014
57259.7	57262.7	15.127	46.775	0.013
57259.7	57262.7	15.167	46.666	0.012
57259.7	57262.7	11.536	47.211	0.038
57259.7	57262.7	11.341	47.149	0.022
57259.7	57262.7	11.353	47.166	0.022
57259.7	57262.7	11.015	46.915	0.006
57259.7	57262.7	11.340	47.135	0.022
57262.7	57265.7	22.402	48.030	0.080
57262.7	57265.7	22.683	48.006	0.041
57262.7	57265.7	22.964	47.938	0.046
57262.7	57265.7	23.245	47.828	0.056
57262.7	57265.7	23.526	47.673	0.074
57262.7	57265.7	23.807	47.476	0.125
57262.7	57265.7	24.088	47.235	0.213
57262.7	57265.7	16.861	45.984	0.187
57262.7	57265.7	17.115	46.153	0.149
57262.7	57265.7	17.369	46.322	0.114
57262.7	57265.7	17.622	46.492	0.086
57262.7	57265.7	17.876	46.661	0.072
57262.7	57265.7	18.130	46.830	0.082
57262.7	57265.7	18.384	47.000	0.109
57262.7	57265.7	14.137	47.112	0.002
57262.7	57265.7	14.391	46.914	0.004
57262.7	57265.7	14.670	46.848	0.003
57262.7	57265.7	14.740	46.823	0.008
57262.7	57265.7	14.836	46.851	0.006
57262.7	57265.7	14.931	46.700	0.022
57262.7	57265.7	15.057	46.674	0.028
57262.7	57265.7	15.127	46.707	0.027
57262.7	57265.7	15.167	46.599	0.025
57262.7	57265.7	11.456	47.242	0.022
57262.7	57265.7	11.353	47.197	0.035
57262.7	57265.7	11.338	47.164	0.039
57265.7	57268.7	22.402	48.131	0.066
57265.7	57268.7	22.612	48.131	0.037
57265.7	57268.7	22.823	48.094	0.037
57265.7	57268.7	23.034	48.020	0.044
57265.7	57268.7	23.245	47.910	0.051
57265.7	57268.7	23.455	47.763	0.067
57265.7	57268.7	23.666	47.579	0.104
57265.7	57268.7	16.861	45.996	0.094
57265.7	57268.7	17.115	46.160	0.073
57265.7	57268.7	17.369	46.323	0.054
57265.7	57268.7	17.622	46.486	0.038
57265.7	57268.7	17.876	46.649	0.030
57265.7	57268.7	18.130	46.812	0.037
57265.7	57268.7	18.384	46.975	0.052
57265.7	57268.7	14.137	47.273	0.001
57265.7	57268.7	14.391	46.920	0.001
57265.7	57268.7	14.670	46.828	0.002
57265.7	57268.7	14.740	46.807	0.006
57265.7	57268.7	14.836	46.764	0.006
57265.7	57268.7	14.931	46.763	0.011
57265.7	57268.7	15.057	46.717	0.014
57265.7	57268.7	15.127	46.764	0.015
57265.7	57268.7	15.167	46.653	0.014
57265.7	57268.7	11.340	47.137	0.022
57265.7	57268.7	11.340	47.133	0.022
57307.7	57310.7	22.402	48.226	0.063
57307.7	57310.7	22.683	48.160	0.033
57307.7	57310.7	22.964	48.065	0.037
57307.7	57310.7	23.245	47.943	0.046
57307.7	57310.7	23.526	47.793	0.059
57307.7	57310.7	23.807	47.615	0.096
57307.7	57310.7	24.088	47.409	0.161
57307.7	57310.7	16.861	46.053	0.148
57307.7	57310.7	17.115	46.206	0.116
57307.7	57310.7	17.369	46.358	0.085
57307.7	57310.7	17.622	46.511	0.061
57307.7	57310.7	17.876	46.663	0.050
57307.7	57310.7	18.130	46.816	0.061
57307.7	57310.7	18.384	46.968	0.086
57307.7	57310.7	14.137	47.013	0.012
57307.7	57310.7	14.391	46.803	0.004
57307.7	57310.7	14.670	46.718	0.004
57307.7	57310.7	14.740	46.712	0.006
57307.7	57310.7	14.836	46.650	0.009
57307.7	57310.7	14.931	46.674	0.022
57307.7	57310.7	15.057	46.625	0.028
57307.7	57310.7	15.127	46.659	0.027
57307.7	57310.7	15.167	46.548	0.026
57307.7	57310.7	11.353	47.143	0.022
57307.7	57310.7	11.353	47.152	0.022
57313.7	57316.7	22.402	48.216	0.059
57313.7	57316.7	22.683	48.248	0.030
57313.7	57316.7	22.964	48.221	0.032
57313.7	57316.7	23.245	48.136	0.038
57313.7	57316.7	23.526	47.992	0.050
57313.7	57316.7	23.807	47.791	0.085
57313.7	57316.7	16.861	46.084	0.133
57313.7	57316.7	17.166	46.269	0.098
57313.7	57316.7	17.470	46.454	0.067
57313.7	57316.7	17.775	46.639	0.047
57313.7	57316.7	18.079	46.823	0.052
57313.7	57316.7	18.384	47.008	0.077
57313.7	57316.7	14.740	46.840	0.021
57313.7	57316.7	14.836	46.806	0.018
57313.7	57316.7	14.931	46.766	0.021
57313.7	57316.7	15.057	46.743	0.027
57313.7	57316.7	15.127	46.802	0.026
57313.7	57316.7	15.167	46.720	0.024
57313.7	57316.7	11.353	47.111	0.022
57313.7	57316.7	11.352	47.123	0.023
57319.7	57322.7	22.402	48.296	0.051
57319.7	57322.7	22.683	48.217	0.028
57319.7	57322.7	22.964	48.112	0.035
57319.7	57322.7	23.245	47.980	0.044
57319.7	57322.7	23.526	47.823	0.059
57319.7	57322.7	23.807	47.638	0.096
57319.7	57322.7	16.861	46.011	0.152
57319.7	57322.7	17.166	46.175	0.111
57319.7	57322.7	17.470	46.339	0.075
57319.7	57322.7	17.775	46.504	0.052
57319.7	57322.7	18.079	46.668	0.061
57319.7	57322.7	18.384	46.832	0.093
57319.7	57322.7	14.391	46.944	0.004
57319.7	57322.7	14.670	46.867	0.007
57319.7	57322.7	14.740	46.831	0.022
57319.7	57322.7	14.836	46.821	0.009
57319.7	57322.7	14.931	46.798	0.021
57319.7	57322.7	15.057	46.764	0.027
57319.7	57322.7	15.127	46.788	0.025
57319.7	57322.7	15.167	46.709	0.024
57319.7	57322.7	11.353	47.079	0.022
57340.7	57343.7	22.402	48.266	0.053
57340.7	57343.7	22.718	48.319	0.026
57340.7	57343.7	23.034	48.305	0.030
57340.7	57343.7	23.350	48.225	0.035
57340.7	57343.7	23.666	48.079	0.051
57340.7	57343.7	23.982	47.866	0.093
57340.7	57343.7	24.298	47.586	0.162
57340.7	57343.7	16.861	45.986	0.500
57340.7	57343.7	17.115	46.131	0.389
57340.7	57343.7	17.369	46.275	0.285
57340.7	57343.7	17.622	46.419	0.200
57340.7	57343.7	17.876	46.564	0.166
57340.7	57343.7	18.130	46.708	0.209
57340.7	57343.7	18.384	46.853	0.298
57340.7	57343.7	14.137	47.038	0.004
57340.7	57343.7	14.391	47.007	0.300
57340.7	57343.7	14.670	46.927	0.005
57340.7	57343.7	14.740	46.920	0.006
57340.7	57343.7	14.836	46.876	0.011
57340.7	57343.7	15.057	46.843	0.029
57340.7	57343.7	10.961	46.777	0.005
57340.7	57343.7	11.536	47.116	0.010
57349.7	57352.7	22.402	48.082	0.070
57349.7	57352.7	22.612	48.076	0.041
57349.7	57352.7	22.823	48.051	0.035
57349.7	57352.7	23.034	48.006	0.041
57349.7	57352.7	23.245	47.942	0.047
57349.7	57352.7	23.455	47.859	0.053
57349.7	57352.7	23.666	47.755	0.069
57349.7	57352.7	16.861	45.824	0.164
57349.7	57352.7	17.115	45.992	0.130
57349.7	57352.7	17.369	46.159	0.098
57349.7	57352.7	17.622	46.327	0.073
57349.7	57352.7	17.876	46.495	0.061
57349.7	57352.7	18.130	46.663	0.070
57349.7	57352.7	18.384	46.830	0.094
57349.7	57352.7	14.137	46.719	0.016
57349.7	57352.7	14.391	46.830	0.007
57349.7	57352.7	14.740	46.699	0.026
57349.7	57352.7	14.836	46.723	0.015
57349.7	57352.7	14.931	46.727	0.022
57349.7	57352.7	15.057	46.719	0.028
57349.7	57352.7	15.127	46.739	0.028
57349.7	57352.7	15.167	46.657	0.025
57349.7	57352.7	11.342	47.023	0.022
57382.7	57385.7	22.402	47.869	0.089
57382.7	57385.7	22.612	47.934	0.051
57382.7	57385.7	22.823	47.961	0.041
57382.7	57385.7	23.034	47.949	0.047
57382.7	57385.7	23.245	47.898	0.053
57382.7	57385.7	23.455	47.809	0.062
57382.7	57385.7	23.666	47.681	0.087
57382.7	57385.7	16.861	46.047	0.134
57382.7	57385.7	17.115	46.190	0.106
57382.7	57385.7	17.369	46.332	0.079
57382.7	57385.7	17.622	46.475	0.058
57382.7	57385.7	17.876	46.617	0.051
57382.7	57385.7	18.130	46.760	0.061
57382.7	57385.7	18.384	46.903	0.083
57382.7	57385.7	14.740	46.903	0.021
57382.7	57385.7	14.836	46.886	0.018
57382.7	57385.7	14.931	46.853	0.020
57382.7	57385.7	15.057	46.794	0.027
57382.7	57385.7	15.127	46.850	0.024
57382.7	57385.7	15.167	46.746	0.024
57382.7	57385.7	11.352	46.941	0.022
57382.7	57385.7	11.015	46.778	0.006
57382.7	57385.7	10.961	46.736	0.006
57382.7	57385.7	11.536	47.074	0.014
57412.7	57415.7	22.402	48.264	0.059
57412.7	57415.7	22.683	48.253	0.030
57412.7	57415.7	22.964	48.201	0.032
57412.7	57415.7	23.245	48.106	0.039
57412.7	57415.7	23.526	47.970	0.049
57412.7	57415.7	23.807	47.792	0.079
57412.7	57415.7	16.861	46.088	0.156
57412.7	57415.7	17.166	46.275	0.114
57412.7	57415.7	17.470	46.462	0.076
57412.7	57415.7	17.775	46.649	0.050
57412.7	57415.7	18.079	46.836	0.056
57412.7	57415.7	18.384	47.023	0.088
57412.7	57415.7	14.740	46.932	0.023
57412.7	57415.7	14.836	46.908	0.020
57412.7	57415.7	14.931	46.922	0.021
57412.7	57415.7	15.057	46.839	0.027
57412.7	57415.7	15.127	46.914	0.024
57412.7	57415.7	15.167	46.819	0.024
57412.7	57415.7	10.961	46.726	0.006
57412.7	57415.7	11.015	46.789	0.007
57553.7	57556.7	22.402	48.162	0.066
57553.7	57556.7	22.718	48.233	0.034
57553.7	57556.7	23.034	48.261	0.033
57553.7	57556.7	23.350	48.248	0.039
57553.7	57556.7	23.666	48.194	0.048
57553.7	57556.7	23.982	48.097	0.073
57553.7	57556.7	24.298	47.959	0.123
57553.7	57556.7	16.861	45.935	0.135
57553.7	57556.7	17.115	46.081	0.105
57553.7	57556.7	17.369	46.228	0.078
57553.7	57556.7	17.622	46.374	0.055
57553.7	57556.7	17.876	46.520	0.046
57553.7	57556.7	18.130	46.666	0.057
57553.7	57556.7	18.384	46.813	0.080
57553.7	57556.7	14.137	47.079	0.015
57553.7	57556.7	14.391	47.050	0.008
57553.7	57556.7	14.670	46.999	0.014
57553.7	57556.7	14.740	47.012	0.012
57553.7	57556.7	14.836	46.989	0.011
57553.7	57556.7	14.931	46.976	0.015
57553.7	57556.7	15.057	46.908	0.020
57553.7	57556.7	15.127	46.981	0.018
57553.7	57556.7	15.167	46.887	0.018
57553.7	57556.7	10.961	46.684	0.009
57553.7	57556.7	11.015	46.726	0.010
57556.7	57559.7	22.402	48.619	0.052
57556.7	57559.7	22.788	48.690	0.024
57556.7	57559.7	23.174	48.696	0.029
57556.7	57559.7	23.561	48.637	0.035
57556.7	57559.7	23.947	48.513	0.058
57556.7	57559.7	24.333	48.324	0.111
57556.7	57559.7	16.861	46.431	0.064
57556.7	57559.7	17.166	46.527	0.045
57556.7	57559.7	17.470	46.623	0.028
57556.7	57559.7	17.775	46.719	0.021
57556.7	57559.7	18.079	46.815	0.030
57556.7	57559.7	18.384	46.911	0.047
57556.7	57559.7	14.137	47.309	0.006
57556.7	57559.7	14.391	47.246	0.003
57556.7	57559.7	14.670	47.184	0.006
57556.7	57559.7	14.740	47.216	0.005
57556.7	57559.7	14.836	47.185	0.005
57556.7	57559.7	14.931	47.209	0.009
57556.7	57559.7	15.057	47.139	0.013
57556.7	57559.7	15.127	47.170	0.011
57556.7	57559.7	15.167	47.097	0.012
57556.7	57559.7	11.354	46.938	0.022
57556.7	57559.7	11.339	46.930	0.022
57559.7	57562.6	22.402	48.731	0.035
57559.7	57562.6	22.718	48.844	0.017
57559.7	57562.6	23.034	48.887	0.018
57559.7	57562.6	23.350	48.861	0.021
57559.7	57562.6	23.666	48.765	0.028
57559.7	57562.6	23.982	48.600	0.050
57559.7	57562.6	24.298	48.365	0.087
57559.7	57562.6	16.861	46.204	0.095
57559.7	57562.6	17.115	46.327	0.073
57559.7	57562.6	17.369	46.449	0.052
57559.7	57562.6	17.622	46.572	0.036
57559.7	57562.6	17.876	46.695	0.031
57559.7	57562.6	18.130	46.818	0.041
57559.7	57562.6	18.384	46.940	0.060
57559.7	57562.6	14.137	47.699	0.011
57559.7	57562.6	14.391	47.627	0.005
57559.7	57562.6	14.670	47.477	0.010
57559.7	57562.6	14.740	47.459	0.008
57559.7	57562.6	14.836	47.378	0.009
57559.7	57562.6	14.931	47.286	0.013
57559.7	57562.6	15.057	47.191	0.018
57559.7	57562.6	15.127	47.201	0.016
57559.7	57562.6	15.167	47.109	0.016
57559.7	57562.6	11.351	46.927	0.022
57559.7	57562.6	11.353	46.937	0.022
57568.7	57571.6	22.402	48.036	0.066
57568.7	57571.6	22.683	48.094	0.033
57568.7	57571.6	22.964	48.094	0.033
57568.7	57571.6	23.245	48.035	0.039
57568.7	57571.6	23.526	47.917	0.049
57568.7	57571.6	23.807	47.741	0.081
57568.7	57571.6	16.861	45.884	0.180
57568.7	57571.6	17.166	46.069	0.132
57568.7	57571.6	17.470	46.255	0.088
57568.7	57571.6	17.775	46.440	0.058
57568.7	57571.6	18.079	46.626	0.066
57568.7	57571.6	18.384	46.811	0.102
57568.7	57571.6	14.391	46.667	0.010
57568.7	57571.6	14.670	46.663	0.014
57568.7	57571.6	14.740	46.721	0.014
57568.7	57571.6	14.836	46.684	0.014
57568.7	57571.6	14.931	46.721	0.021
57568.7	57571.6	15.057	46.728	0.028
57568.7	57571.6	15.127	46.779	0.025
57568.7	57571.6	15.167	46.683	0.025
57568.7	57571.6	10.961	46.688	0.005
57568.7	57571.6	11.015	46.745	0.005
57568.7	57571.6	11.536	46.971	0.018
57574.7	57577.7	22.402	48.074	0.069
57574.7	57577.7	22.718	48.139	0.033
57574.7	57577.7	23.034	48.132	0.036
57574.7	57577.7	23.350	48.053	0.043
57574.7	57577.7	23.666	47.902	0.062
57574.7	57577.7	23.982	47.679	0.114
57574.7	57577.7	24.298	47.385	0.199
57574.7	57577.7	16.861	46.014	0.197
57574.7	57577.7	17.115	46.162	0.155
57574.7	57577.7	17.369	46.310	0.115
57574.7	57577.7	17.622	46.457	0.083
57574.7	57577.7	17.876	46.605	0.070
57574.7	57577.7	18.130	46.753	0.085
57574.7	57577.7	18.384	46.901	0.118
57574.7	57577.7	14.137	47.025	0.007
57574.7	57577.7	14.391	46.938	0.004
57574.7	57577.7	14.670	46.865	0.008
57574.7	57577.7	14.740	46.892	0.009
57574.7	57577.7	14.836	46.857	0.009
57574.7	57577.7	14.931	46.895	0.020
57574.7	57577.7	15.057	46.863	0.026
57574.7	57577.7	15.127	46.873	0.038
57574.7	57577.7	15.167	46.806	0.024
57574.7	57577.7	11.353	46.993	0.022

